A Hidden Markov Model for Localization Using Low-End GSM Cell Phones

Research in location determination for GSM phones has gained interest recently as it enables a wide set of location based services. RSSI-based techniques have been the preferred method for GSM localization on the handset as RSSI information is available in all cell phones. Although the GSM standard allows for a cell phone to receive signal strength information from up to seven cell towers, many of today's cell phones are low-end phones, with limited API support, that gives only information about the associated cell tower. In addition, in many places in the world, the density of cell towers is very small and therefore, the available cell tower information for localization is very limited. This raises the challenge of accurately determining the cell phone location with very limited information, mainly the RSSI of the associated cell tower. In this paper we propose a Hidden Markov Model based solution that leverages the signal strength history from only the associated cell tower to achieve accurate GSM localization. We discuss the challenges of implementing our system and present the details of our system and how it addresses the challenges. To evaluate our proposed system, we implemented it on Androidbased phones. Results for two different testbeds, representing urban and rural environments, show that our system provides at least 156% enhancement in median error in rural areas and at least 68% enhancement in median error in urban areas compared to current RSSI-based GSM localization systems

==> figures/gnuplot_every.txt <==
# The syntax for every is
# every I:J:K:L:M:N
# I Line increment
# J Data block increment
# K The first line
# L The first data block
# M The last line
# N The last data block
# e.g.
# every 2 plot every 2 line
# every ::3 skip the first 3 lines
# every ::3::5 plot from the 4-th to 6-th lines
# every ::0::0 plot the first line only
# every 2::::6 plot the 1,3,5,7-th lines
# every :2 plot every 2 data block
# every :::5::8 plot from 5-th to 8-th data blocks
# Data blocks are separated by blank lines in the file


==> figures/old_set/source/VaryGrid.txt <==
#Grid Cell		
100	94.83157108	119.6834529
200	335.9200009	163.6221046
300	490.4102522	121.4768269
400	316.6004639	74.7777707
500	363.3015993	236.5165842
600	491.0014236	276.3750785
700	431.2452852	307.0058525
800	356.9311899	370.6490082
900	439.2864552	380.0597803
1000	402.2039057	398.5159562


==> figures/old_set/source/data/CDFs/CellHRuralCDF.txt <==
1.8651	0
1.8651	0.0017452
3.5873	0.0034904
4.412	0.0052356
12.789	0.0069808
13.725	0.008726
14.457	0.010471
15.23	0.012216
16.601	0.013962
17.652	0.015707
18.748	0.017452
20.107	0.019197
20.162	0.020942
20.649	0.022688
21.49	0.024433
22.506	0.026178
22.709	0.027923
22.796	0.029668
23.09	0.031414
23.247	0.033159
23.346	0.034904
23.531	0.036649
23.785	0.038394
24.005	0.04014
24.788	0.041885
25.242	0.04363
25.342	0.045375
25.355	0.04712
25.795	0.048866
25.967	0.050611
27.379	0.052356
28.521	0.054101
28.951	0.057592
29.074	0.064572
29.208	0.066318
29.299	0.068063
29.458	0.069808
29.817	0.071553
30.247	0.073298
30.278	0.075044
30.359	0.076789
31.055	0.078534
31.255	0.080279
31.39	0.082024
31.449	0.08377
32.254	0.085515
32.407	0.08726
33.146	0.089005
33.374	0.09075
34.267	0.092496
35.369	0.094241
36.618	0.095986
37.178	0.097731
37.761	0.099476
39.51	0.10122
39.592	0.10297
40.869	0.10471
40.955	0.10646
41.02	0.1082
41.588	0.10995
42.253	0.11169
42.355	0.11344
42.974	0.11518
44.682	0.11693
45.564	0.11867
45.588	0.12042
45.708	0.12216
46.113	0.12391
46.126	0.12565
46.367	0.1274
47.6	0.12914
47.748	0.13089
47.779	0.13264
49.796	0.13438
50.009	0.13613
51.423	0.13787
51.731	0.13962
52.411	0.14136
52.553	0.14311
54.202	0.14485
54.367	0.1466
54.736	0.14834
55.283	0.15009
55.518	0.15183
55.767	0.15358
55.964	0.15532
56.274	0.15707
57.274	0.15881
58.458	0.16056
58.628	0.1623
58.998	0.16405
59.723	0.16579
59.89	0.16754
60.243	0.16928
60.882	0.17103
61.402	0.17277
61.874	0.17452
62.041	0.17627
62.165	0.17801
62.809	0.17976
63.074	0.1815
63.563	0.18325
63.897	0.18499
64.083	0.18674
65.191	0.18848
66.287	0.19023
66.607	0.19197
67.003	0.19372
69.998	0.19546
70.958	0.19721
71.606	0.19895
71.623	0.2007
71.917	0.20244
72.554	0.20419
75.17	0.20593
75.643	0.20768
78.061	0.20942
79.279	0.21117
79.467	0.21291
79.933	0.2164
80.325	0.21815
82.416	0.2199
82.556	0.22164
83.713	0.22339
85.829	0.22513
88.213	0.22688
88.637	0.22862
89.394	0.23037
90.967	0.23211
92.065	0.23386
93.728	0.2356
94.825	0.23735
95.003	0.23909
97.619	0.24084
98.923	0.24258
101.35	0.24433
101.78	0.24607
102.01	0.24782
102.29	0.24956
105.28	0.25131
106.62	0.25305
107.21	0.2548
107.87	0.25654
110.63	0.25829
112.12	0.26003
112.44	0.26178
112.63	0.26353
113.29	0.26527
113.32	0.26702
113.79	0.26876
113.89	0.27051
114.7	0.27225
114.99	0.274
115.65	0.27574
117.24	0.27749
118.28	0.27923
121.66	0.28098
121.72	0.28272
122	0.28447
122.74	0.28621
123.1	0.28796
123.6	0.2897
124.78	0.29145
125.99	0.29319
126.67	0.29494
127.11	0.29668
127.11	0.29843
127.59	0.30017
129.18	0.30192
131.06	0.30366
131.24	0.30541
131.48	0.30716
132.55	0.3089
132.63	0.31065
136.61	0.31239
137.59	0.31414
137.98	0.31588
138.4	0.31763
138.66	0.31937
139.25	0.32112
139.69	0.32286
140.54	0.32461
141	0.32635
141.79	0.3281
143.24	0.32984
143.35	0.33159
145.35	0.33333
145.55	0.33508
146.33	0.33682
149.85	0.33857
150.27	0.34031
150.86	0.34206
150.99	0.3438
151.24	0.34555
151.44	0.34729
151.66	0.34904
152.07	0.35079
152.61	0.35253
153.61	0.35428
154.07	0.35602
154.66	0.35777
158.66	0.35951
160.86	0.36126
161.65	0.363
162.65	0.36475
163.45	0.36649
163.68	0.36824
164.73	0.36998
164.95	0.37173
165.09	0.37347
165.37	0.37522
167.33	0.37696
170.23	0.37871
170.66	0.38045
170.8	0.3822
171.83	0.38394
174.08	0.38569
176.43	0.38743
176.73	0.38918
177.31	0.39092
178.23	0.39267
179.49	0.39442
179.52	0.39616
180.28	0.39791
181.59	0.39965
181.81	0.4014
184.13	0.40314
187.51	0.40489
188.08	0.40663
188.92	0.40838
189.87	0.41012
190.04	0.41187
190.99	0.41361
191.18	0.41536
191.99	0.4171
194.37	0.41885
194.64	0.42059
197.3	0.42234
198.43	0.42408
199.11	0.42583
199.88	0.42757
200.99	0.42932
201.31	0.43106
202.11	0.43281
204.49	0.43455
205.86	0.4363
207.25	0.43805
207.36	0.43979
208.86	0.44154
208.94	0.44328
209.9	0.44503
212	0.44677
212.11	0.44852
213.63	0.45026
213.8	0.45201
214.56	0.45375
214.64	0.4555
217.11	0.45724
218.45	0.45899
219.06	0.46073
221.43	0.46248
222.63	0.46422
222.87	0.46597
223.58	0.46771
224.26	0.46946
225.09	0.4712
227.78	0.47295
228.05	0.47469
228.53	0.47644
230	0.47818
230.31	0.47993
231.29	0.48168
231.69	0.48342
232.88	0.48517
237.13	0.48691
237.43	0.48866
238.48	0.4904
238.64	0.49215
238.86	0.49389
239.58	0.49564
240.28	0.49738
241.03	0.49913
241.84	0.50087
243.21	0.50262
243.63	0.50436
247.9	0.50611
250.01	0.50785
251.06	0.5096
252.39	0.51134
252.5	0.51309
252.79	0.51483
252.96	0.51658
253.09	0.51832
256.61	0.52007
256.76	0.52182
257.03	0.52356
258.13	0.52531
260.2	0.52705
262.69	0.5288
264.86	0.53054
264.86	0.53229
267.4	0.53403
267.53	0.53578
267.7	0.53752
270	0.53927
270.96	0.54101
272.51	0.54276
277.16	0.5445
278.55	0.54625
279.71	0.54799
280.16	0.54974
281.68	0.55148
282.78	0.55323
287.02	0.55497
290.75	0.55672
292.17	0.55846
293.67	0.56021
296.81	0.56195
297.25	0.5637
299.41	0.56545
303.35	0.56719
303.86	0.56894
304.68	0.57068
304.9	0.57243
305.07	0.57417
306.62	0.57592
307.14	0.57766
307.7	0.57941
307.74	0.58115
308.56	0.5829
309.6	0.58464
311.76	0.58639
312.36	0.58813
312.86	0.58988
313.17	0.59162
313.63	0.59337
314.52	0.59511
316.66	0.59686
317.07	0.5986
317.41	0.60035
321.58	0.60209
322.3	0.60384
322.93	0.60558
324.57	0.60733
324.66	0.60908
327.26	0.61082
327.26	0.61257
329.35	0.61431
330.73	0.61606
330.95	0.6178
332.72	0.61955
332.74	0.62129
332.82	0.62304
333.04	0.62478
333.27	0.62653
334.13	0.62827
336.5	0.63002
339.59	0.63176
340.55	0.63351
342.27	0.63525
344.85	0.637
346.2	0.63874
346.95	0.64049
347.07	0.64223
347.82	0.64398
351.1	0.64572
353.26	0.64747
354.25	0.64921
355.19	0.65096
360.5	0.65271
361.38	0.65445
362.08	0.6562
363.03	0.65794
367.28	0.65969
370.26	0.66143
370.58	0.66318
374.65	0.66492
376.15	0.66667
377.82	0.66841
377.85	0.67016
381.77	0.6719
384.67	0.67365
385.44	0.67539
385.53	0.67714
388.67	0.67888
390.36	0.68063
390.64	0.68237
394.43	0.68412
396.5	0.68586
398.34	0.68761
399.99	0.68935
400.75	0.6911
401.34	0.69284
401.56	0.69459
401.98	0.69634
401.98	0.69808
402.13	0.69983
402.22	0.70157
402.33	0.70332
402.9	0.70506
403.7	0.70681
405.55	0.70855
406.05	0.7103
409.07	0.71204
411.47	0.71379
413.52	0.71553
418.06	0.71728
420.09	0.71902
420.31	0.72077
420.33	0.72251
422.37	0.72426
428.08	0.726
428.66	0.72775
434.1	0.72949
434.87	0.73124
435.83	0.73298
437.77	0.73473
441.34	0.73647
446.32	0.73822
447.36	0.73997
450.92	0.74171
453.83	0.74346
454.91	0.7452
459.44	0.74695
462.69	0.74869
467.23	0.75044
471.5	0.75218
482.01	0.75393
499.5	0.75567
513.51	0.75742
526.72	0.75916
541.92	0.76091
555.94	0.76265
569.55	0.7644
582.83	0.76614
596.87	0.76789
608.54	0.76963
611.73	0.77138
617.77	0.77312
623.87	0.77487
626.6	0.77661
630.73	0.77836
638.92	0.7801
641.15	0.78185
647.56	0.7836
653.31	0.78534
654.58	0.78709
655.09	0.78883
655.76	0.79058
656.96	0.79232
658.41	0.79407
660.83	0.79581
662.81	0.79756
663.21	0.7993
665.97	0.80105
667.28	0.80279
668.16	0.80454
669.9	0.80628
671.4	0.80803
672.75	0.80977
675.38	0.81152
678.54	0.81326
678.94	0.81501
684.59	0.81675
688.79	0.8185
689.13	0.82024
690.94	0.82199
695.78	0.82373
695.84	0.82548
699.27	0.82723
701.59	0.82897
702.03	0.83072
702.09	0.83246
704.3	0.83421
714.32	0.83595
715.12	0.8377
724.79	0.83944
727.11	0.84119
735.17	0.84293
737.96	0.84468
747.65	0.84642
747.69	0.84817
758.96	0.84991
760.71	0.85166
768.31	0.8534
774.21	0.85515
778.58	0.85689
789.48	0.85864
799.4	0.86038
810.15	0.86213
820.27	0.86387
829.4	0.86562
829.96	0.86736
837.38	0.86911
837.94	0.87086
845	0.8726
846.12	0.87435
853.65	0.87609
859.06	0.87784
859.68	0.87958
864.72	0.88133
867.54	0.88307
868.98	0.88482
872.53	0.88656
873.88	0.88831
876.71	0.89005
878.45	0.8918
880.2	0.89354
882.36	0.89529
885.49	0.89703
889.68	0.89878
892.17	0.90052
892.81	0.90227
896.3	0.90401
898.23	0.90576
899.95	0.9075
900.26	0.90925
901.57	0.91099
1019.8	0.91274
1028.4	0.91449
1035.5	0.91623
1041.8	0.91798
1046.5	0.91972
1050.8	0.92147
1053.5	0.92321
1055.4	0.92496
1055.4	0.9267
1056.9	0.92845
1057.3	0.93368
1057.7	0.93543
1060	0.93717
1062.4	0.93892
1066.5	0.94066
1071.5	0.94241
1076.3	0.94415
1081.5	0.9459
1088.5	0.94764
1095.6	0.94939
1103.5	0.95113
1111.4	0.95288
1120.4	0.95462
1129.1	0.95637
1138.9	0.95812
1148.5	0.95986
1159.9	0.96161
1170.6	0.96335
1182.4	0.9651
1193.6	0.96684
1203.5	0.96859
1213.7	0.97033
1220.3	0.97208
1226.8	0.97382
1233	0.97557
1237.8	0.97731
1477.2	0.97906
1483	0.9808
1489.7	0.98255
1493.7	0.98429
1498.2	0.98604
1507.5	0.98953
1510.7	0.99127
1513.2	0.99302
1517.6	0.99476
1521	0.99651
1521.2	0.99825
1522.6	1


==> figures/old_set/source/data/CDFs/CellHUrbanCDF.txt <==
1.1192	0
1.1192	0.00096061
2.4809	0.0019212
4.8619	0.0028818
5.1245	0.0038425
5.5019	0.0048031
8.4685	0.0057637
8.9265	0.0067243
11.293	0.0076849
12.542	0.0086455
12.789	0.0096061
12.925	0.010567
13.214	0.011527
13.537	0.012488
13.84	0.013449
14.094	0.014409
15.129	0.01537
15.37	0.01633
15.792	0.017291
16.734	0.018252
17.249	0.019212
17.543	0.020173
17.915	0.021134
17.93	0.022094
17.942	0.023055
18.105	0.024015
18.455	0.024976
18.874	0.025937
19.019	0.026897
19.455	0.027858
19.465	0.028818
19.575	0.029779
19.656	0.03074
19.752	0.0317
19.762	0.032661
19.872	0.033622
19.966	0.034582
20.053	0.035543
20.134	0.036503
20.218	0.037464
20.632	0.038425
20.639	0.039385
20.663	0.040346
20.695	0.041306
20.718	0.042267
20.833	0.043228
20.977	0.045149
21.05	0.04611
21.272	0.04707
21.714	0.049952
21.792	0.050913
22.015	0.051873
22.741	0.052834
22.847	0.053794
22.895	0.054755
23.506	0.055716
23.703	0.056676
23.717	0.057637
23.859	0.058598
23.864	0.059558
24.045	0.060519
24.291	0.061479
24.421	0.06244
24.637	0.063401
24.791	0.064361
24.856	0.065322
25.012	0.066282
25.348	0.086455
25.51	0.087416
25.804	0.088377
25.87	0.089337
26.198	0.090298
26.279	0.09318
26.69	0.09414
26.944	0.095101
27.029	0.096061
27.232	0.097022
27.245	0.097983
27.535	0.098943
27.66	0.099904
27.882	0.10086
28.029	0.10183
28.074	0.10279
28.215	0.10375
28.387	0.10471
28.459	0.10567
29.006	0.10663
29.243	0.10759
30.027	0.10855
30.091	0.10951
30.627	0.11047
30.811	0.11143
31.109	0.11239
31.248	0.11335
31.595	0.11431
32.379	0.11527
32.729	0.11623
32.817	0.1172
32.965	0.11816
33.163	0.11912
33.312	0.12008
34.287	0.12104
35.299	0.122
35.501	0.12296
38.189	0.12392
38.322	0.12488
38.791	0.12584
39.231	0.1268
40.184	0.12776
40.719	0.12872
42.934	0.13064
43.368	0.1316
44.571	0.13256
44.666	0.13353
46.916	0.13449
47.347	0.13545
47.606	0.13641
47.611	0.13737
47.943	0.13833
48.081	0.13929
48.733	0.14025
49.115	0.14121
49.336	0.14217
49.511	0.14313
49.566	0.14409
49.748	0.16042
49.802	0.16138
49.855	0.16234
49.935	0.1633
50.228	0.16427
50.308	0.16619
50.347	0.16715
50.579	0.16907
50.692	0.17003
50.75	0.17099
50.837	0.17195
50.909	0.18156
51.01	0.18252
51.084	0.18444
51.142	0.1854
51.196	0.18636
51.263	0.19885
51.509	0.20077
51.559	0.20269
51.62	0.20365
51.879	0.20461
51.979	0.20845
52.225	0.20941
52.237	0.21134
52.279	0.2123
52.29	0.21326
52.392	0.21422
52.403	0.21518
52.476	0.21614
52.626	0.2171
52.762	0.21806
52.872	0.21902
52.981	0.21998
52.986	0.22094
53.115	0.2219
53.123	0.22286
53.186	0.22382
53.382	0.22478
53.613	0.22671
53.945	0.22767
53.966	0.22863
54.039	0.22959
54.129	0.23151
54.13	0.23343
54.149	0.23439
54.207	0.23535
54.265	0.23727
54.3	0.23823
54.438	0.24015
55.013	0.24111
55.07	0.24207
55.111	0.244
55.183	0.24496
55.19	0.2488
55.208	0.24976
55.405	0.25072
55.444	0.25168
55.471	0.25264
55.523	0.2536
55.523	0.25456
55.628	0.25552
55.697	0.25648
55.698	0.25744
55.702	0.25841
55.829	0.25937
55.892	0.26129
55.96	0.26321
56.05	0.26897
56.157	0.26993
56.306	0.27089
56.922	0.27185
56.999	0.27281
57.071	0.27378
57.647	0.27474
58.694	0.2757
60.09	0.27666
61.264	0.27762
61.542	0.27858
61.817	0.27954
62.832	0.2805
63.304	0.28146
63.753	0.28242
64.506	0.28338
64.677	0.28434
65.141	0.2853
65.523	0.28626
65.833	0.28722
65.89	0.28818
65.935	0.28915
66.068	0.29011
66.291	0.29107
66.294	0.29203
66.413	0.29299
66.523	0.29395
67.48	0.29491
67.677	0.29587
67.707	0.29779
67.96	0.29875
68.297	0.29971
68.347	0.30163
68.452	0.30259
68.484	0.30355
68.568	0.30451
68.754	0.30548
68.989	0.30644
69.631	0.30836
69.676	0.31028
69.741	0.31124
69.769	0.3122
69.816	0.31316
69.87	0.31412
70.119	0.31508
70.137	0.31604
70.838	0.317
72.179	0.31892
72.277	0.31988
72.32	0.32085
72.33	0.33429
72.496	0.33622
72.498	0.33718
73.221	0.33814
73.354	0.34102
73.615	0.34198
73.64	0.34294
73.783	0.3439
73.984	0.34486
74.238	0.34582
74.699	0.34678
74.799	0.34774
75.003	0.3487
75.715	0.35062
75.762	0.35255
76.263	0.35351
76.747	0.35447
77.05	0.35639
77.232	0.35735
77.338	0.35831
77.615	0.35927
77.938	0.36023
78.024	0.36215
78.13	0.36311
78.395	0.36407
78.435	0.36503
78.94	0.36599
79.175	0.36695
79.216	0.3708
79.445	0.37176
79.547	0.37368
79.875	0.37464
79.921	0.3756
79.955	0.37752
80.272	0.37848
80.327	0.37944
80.366	0.38136
80.673	0.38232
80.7	0.38329
81.051	0.38617
81.107	0.38713
81.147	0.38905
81.43	0.39289
81.516	0.39673
81.597	0.39769
81.844	0.39866
81.887	0.39962
81.928	0.40154
82.088	0.4025
82.25	0.40346
82.274	0.40442
82.297	0.40634
82.709	0.40922
82.824	0.41018
82.906	0.4121
83.209	0.41306
83.249	0.41402
83.396	0.41499
83.484	0.41595
83.563	0.41691
83.61	0.41787
83.722	0.41883
84.295	0.42267
85.04	0.42363
85.445	0.42459
87.299	0.42555
87.621	0.42651
89.313	0.42747
89.581	0.42843
89.78	0.42939
90.301	0.43036
90.605	0.43132
91.704	0.43228
91.828	0.43324
92.897	0.4342
93.761	0.43516
95.553	0.43612
96.315	0.43708
96.534	0.43804
96.722	0.439
97.183	0.43996
98.538	0.44188
98.626	0.44284
98.931	0.4438
98.976	0.44573
100.04	0.44669
100.58	0.44765
101.65	0.44861
102.16	0.44957
102.19	0.45053
102.23	0.45149
103.07	0.45245
103.56	0.45917
104.08	0.46398
104.2	0.46494
104.59	0.48319
104.6	0.48415
105.11	0.48511
105.29	0.48607
105.45	0.48703
105.48	0.48799
105.59	0.48895
105.6	0.48991
105.62	0.49087
105.64	0.49183
105.77	0.49472
105.88	0.49568
106.13	0.49664
106.15	0.4976
106.18	0.49856
106.24	0.49952
106.25	0.50144
106.27	0.5024
106.61	0.50432
106.62	0.50528
106.63	0.5072
106.67	0.50817
106.68	0.50913
106.76	0.51105
106.86	0.52257
106.91	0.52354
107.13	0.5245
107.21	0.52546
107.27	0.52642
107.3	0.52834
107.32	0.53026
107.37	0.53122
107.42	0.53218
107.88	0.5341
107.97	0.53506
108.11	0.53602
108.39	0.53698
108.43	0.53794
108.48	0.53987
108.65	0.54083
108.76	0.54179
108.97	0.54275
109.19	0.54371
109.2	0.54467
109.78	0.54563
110.24	0.54659
110.29	0.54947
110.69	0.55043
110.69	0.55139
110.71	0.55331
111.2	0.55427
111.21	0.5562
111.22	0.55812
111.73	0.56004
111.74	0.561
111.79	0.56196
111.8	0.56292
111.85	0.56484
111.88	0.58982
112.25	0.59078
112.75	0.59174
112.76	0.5927
112.77	0.59366
112.92	0.59462
113.29	0.59654
113.51	0.5975
113.75	0.59846
113.98	0.59942
114.27	0.60038
114.97	0.60134
115.15	0.60231
115.5	0.60327
116.32	0.60423
117.16	0.60519
117.88	0.60615
118.68	0.60711
118.71	0.60807
118.99	0.60903
119.17	0.60999
119.79	0.61095
120	0.61191
120.47	0.61287
120.7	0.61383
121.17	0.61479
121.37	0.61575
121.88	0.6196
121.93	0.62056
122.39	0.62248
122.45	0.62344
122.46	0.6244
122.86	0.62536
123.16	0.62632
123.67	0.62728
123.91	0.62824
124.22	0.6292
124.98	0.63016
126.68	0.63112
127.96	0.63208
128.39	0.63305
129.44	0.63401
129.79	0.63497
130.39	0.63593
130.43	0.63689
132.58	0.63785
133.44	0.63881
133.75	0.63977
135.15	0.64169
137.21	0.64265
137.74	0.64361
138.67	0.64457
138.98	0.64553
139.23	0.64649
139.58	0.64745
140.32	0.64841
141.18	0.64938
141.94	0.65034
142.67	0.6513
143.08	0.65226
143.29	0.65322
143.8	0.65418
145.2	0.65514
145.66	0.6561
146.77	0.65706
147.04	0.65802
149.11	0.65898
149.3	0.65994
151.84	0.6609
152.03	0.66186
153.03	0.66282
153.13	0.66378
153.55	0.66475
154.07	0.66571
154.94	0.66667
155.47	0.66763
156.38	0.66859
158.69	0.66955
159.57	0.67051
160.53	0.67147
160.59	0.67243
160.89	0.67339
163.85	0.67435
165.32	0.67531
165.75	0.67627
166.97	0.67723
167.22	0.67819
167.65	0.67915
169.29	0.68012
169.42	0.68108
171.43	0.68204
172.6	0.683
172.67	0.68396
173.47	0.68492
176.05	0.68588
176.65	0.68684
176.85	0.6878
177.56	0.68876
178.47	0.68972
179.78	0.69068
180.36	0.69164
180.9	0.6926
181.55	0.69356
181.73	0.69452
181.91	0.69549
182.07	0.69645
182.12	0.69741
182.91	0.69837
183.06	0.69933
183.75	0.70029
184.1	0.70125
184.36	0.70221
184.39	0.70317
184.43	0.70413
184.81	0.70509
185.44	0.70605
185.86	0.70701
186.08	0.70797
186.7	0.70893
187.25	0.70989
187.63	0.71085
188.21	0.71182
188.47	0.71278
188.52	0.71374
188.75	0.7147
189.24	0.71566
190.01	0.71662
190.04	0.71758
190.3	0.71854
190.35	0.7195
191.06	0.72046
191.13	0.72142
191.16	0.72238
191.19	0.72334
191.19	0.7243
191.68	0.72526
191.7	0.72622
192	0.72719
192.09	0.72815
192.49	0.72911
192.94	0.73007
193.07	0.73103
193.17	0.73199
193.47	0.73295
193.92	0.73391
194.06	0.73487
194.34	0.73583
194.58	0.73679
195.49	0.73775
195.71	0.73871
195.78	0.73967
195.91	0.74063
195.97	0.74159
196.15	0.74256
196.18	0.74352
196.38	0.74448
196.43	0.74544
197.3	0.7464
197.59	0.74736
197.61	0.74832
197.69	0.74928
198.58	0.75024
199.54	0.7512
199.57	0.75216
200.39	0.75312
200.49	0.75408
200.66	0.75504
200.7	0.756
200.78	0.75696
201.48	0.75793
201.49	0.75889
201.6	0.75985
202.78	0.76081
203.01	0.76177
203.3	0.76273
203.59	0.76369
204.47	0.76465
204.78	0.76561
204.93	0.76657
206.19	0.76753
206.25	0.76849
206.59	0.76945
207	0.77041
207.23	0.77137
207.39	0.77233
207.41	0.77329
207.98	0.77426
208.37	0.77522
208.4	0.77618
208.7	0.77714
210.01	0.7781
210.25	0.77906
210.84	0.78002
211.02	0.78098
212.37	0.78194
212.56	0.7829
212.65	0.78386
212.72	0.78482
212.85	0.78578
213.52	0.78674
214.81	0.7877
215.55	0.78866
215.58	0.78963
215.88	0.79059
215.89	0.79155
216.58	0.79251
217.24	0.79347
217.36	0.79443
217.72	0.79539
217.73	0.79635
218.33	0.79731
219.51	0.79827
219.61	0.79923
219.8	0.80019
221.67	0.80115
221.76	0.80211
221.89	0.80307
223.43	0.80403
224.31	0.805
224.35	0.80596
224.45	0.80692
225.39	0.80788
225.42	0.80884
225.63	0.8098
225.9	0.81076
226.26	0.81172
226.51	0.81268
226.64	0.81364
226.65	0.8146
227.73	0.81556
227.79	0.81652
228.2	0.81748
228.45	0.81844
228.77	0.8194
229.28	0.82037
230.06	0.82133
230.46	0.82229
230.77	0.82325
230.94	0.82421
231.45	0.82517
231.78	0.82613
232.81	0.82709
233.93	0.82805
235.03	0.82901
235.22	0.82997
235.91	0.83093
236.62	0.83189
236.65	0.83285
237.5	0.83381
238.81	0.83477
239.29	0.83573
240.1	0.8367
240.47	0.83766
240.61	0.83862
240.97	0.83958
242.85	0.84054
243.24	0.8415
243.43	0.84246
243.56	0.84342
244.38	0.84438
244.59	0.84534
244.7	0.8463
244.89	0.84726
244.96	0.84822
245.1	0.85014
245.16	0.8511
245.58	0.85207
245.69	0.85303
245.93	0.85399
246.01	0.85495
246.18	0.85591
246.21	0.85687
246.27	0.85783
246.36	0.85975
246.38	0.86071
246.42	0.86359
246.44	0.86455
246.52	0.86551
247.23	0.86647
247.52	0.86744
247.81	0.8684
248.15	0.86936
248.17	0.87032
248.29	0.87128
248.63	0.87224
248.78	0.8732
249.08	0.87416
249.11	0.87512
249.19	0.87608
249.47	0.87992
249.88	0.88088
250.16	0.88184
250.56	0.8828
251.13	0.88377
251.72	0.88473
254.32	0.88569
255.04	0.88665
255.58	0.88761
257.64	0.88857
258.31	0.88953
259.35	0.89049
259.98	0.89145
261.23	0.89241
263.14	0.89337
264.03	0.89433
265.33	0.89529
265.97	0.89625
266.57	0.89721
266.9	0.89817
266.96	0.89914
269.29	0.9001
270.09	0.90106
271.4	0.90202
272.33	0.90298
272.67	0.90394
276.41	0.9049
276.43	0.90586
279.26	0.90682
279.7	0.90778
281.59	0.90874
281.76	0.9097
284.44	0.91066
285.26	0.91162
285.48	0.91258
285.56	0.91354
285.75	0.91547
285.75	0.91643
286.15	0.91739
286.53	0.91835
287.31	0.91931
287.98	0.92027
288.58	0.92123
289.14	0.92219
289.32	0.92315
289.62	0.92507
289.81	0.92795
289.86	0.92891
290.44	0.92988
290.59	0.93084
290.78	0.9318
291.19	0.93276
291.65	0.93372
291.91	0.93468
292.01	0.93564
292.03	0.9366
292.21	0.93756
292.24	0.93852
292.64	0.93948
293.28	0.94044
293.38	0.9414
294.11	0.94236
294.72	0.94332
294.85	0.94428
295.23	0.94524
295.62	0.94621
295.68	0.94717
295.79	0.94813
296.18	0.94909
296.22	0.95005
296.7	0.95101
296.91	0.95197
297.07	0.95293
297.69	0.95389
297.86	0.95485
298.19	0.95581
298.25	0.95677
298.47	0.95773
298.82	0.95869
300.38	0.95965
302.64	0.96061
305.88	0.96158
309.3	0.96254
309.97	0.9635
312.87	0.96446
317.11	0.96542
320.81	0.96638
323.98	0.96734
326.73	0.9683
330.23	0.96926
333.31	0.97022
337.52	0.97118
340.85	0.97214
344.84	0.9731
350.44	0.97406
354.56	0.97502
405.17	0.97598
406.98	0.97695
407.86	0.97791
412.25	0.97887
412.81	0.97983
415.49	0.98079
418.26	0.98175
420.74	0.98271
421.88	0.98367
453.38	0.98463
460.06	0.98559
467.51	0.98655
476.11	0.98751
484.1	0.98847
490.96	0.98943
500.18	0.99039
510.32	0.99135
518.56	0.99232
528.42	0.99328
538.89	0.99424
549.42	0.9952
560.45	0.99616
571.52	0.99712
581.6	0.99808
591.24	0.99904
598.9	1


==> figures/old_set/source/data/CDFs/CellRuralCDF.txt <==
10.94	0
10.94	0.0017452
11.215	0.0034904
16.229	0.0052356
16.472	0.0069808
19.79	0.008726
22.994	0.010471
24.988	0.012216
26.259	0.013962
30.14	0.015707
30.411	0.017452
31.308	0.019197
32.019	0.020942
33.309	0.022688
35.69	0.024433
35.881	0.026178
36.583	0.027923
36.878	0.029668
37.591	0.031414
37.971	0.033159
39.595	0.034904
40.666	0.036649
41.73	0.038394
42.441	0.04014
42.726	0.041885
42.924	0.04363
43.472	0.045375
44.521	0.04712
45.114	0.048866
45.469	0.050611
47.266	0.052356
48.137	0.054101
48.689	0.055846
49.942	0.057592
50.388	0.059337
50.785	0.061082
51.981	0.062827
52.24	0.064572
52.515	0.066318
53.937	0.068063
54.866	0.069808
55.454	0.071553
57.402	0.073298
59.355	0.075044
61.011	0.076789
61.258	0.078534
61.983	0.080279
62.384	0.082024
62.867	0.08377
63.669	0.085515
64.826	0.08726
65.442	0.089005
66.338	0.09075
67.559	0.092496
69.559	0.094241
70.838	0.095986
71.07	0.097731
73.873	0.099476
74.768	0.10122
75.904	0.10297
76.186	0.10471
76.93	0.10646
77.822	0.1082
77.823	0.10995
77.965	0.11169
79.46	0.11344
80.959	0.11518
83.172	0.11693
84.791	0.11867
87.869	0.12042
88.383	0.12216
88.558	0.12391
88.778	0.12565
88.843	0.1274
89.188	0.12914
89.51	0.13089
90.553	0.13264
92.214	0.13438
96.176	0.13613
96.61	0.13787
96.962	0.13962
97.329	0.1466
97.698	0.15009
98.104	0.15183
99.515	0.15358
99.692	0.15532
100.23	0.15707
100.43	0.15881
101.14	0.16056
101.5	0.1623
101.65	0.16405
101.77	0.16579
101.87	0.16754
103.19	0.16928
103.19	0.17103
103.51	0.17277
103.56	0.17452
105.17	0.17627
105.84	0.17801
106.08	0.17976
106.12	0.1815
106.6	0.18325
108.23	0.18499
108.38	0.18674
108.57	0.18848
108.65	0.19023
109.2	0.19197
109.41	0.19372
111.25	0.19546
111.83	0.19721
111.83	0.19895
112.6	0.2007
113.34	0.20244
113.88	0.20419
114.27	0.20593
114.64	0.20768
114.83	0.20942
115.15	0.21117
115.31	0.21291
115.7	0.21466
116.8	0.2164
117.47	0.21815
118.87	0.2199
119.63	0.22164
119.99	0.22339
120.77	0.22513
121.43	0.22688
122.78	0.22862
123.41	0.23037
123.63	0.23211
124.77	0.23386
125.67	0.2356
125.89	0.23735
126.24	0.23909
127.14	0.24084
128.87	0.24258
129.31	0.24433
129.55	0.24607
130.86	0.24782
131.08	0.24956
132.22	0.25131
133.69	0.25305
134.66	0.2548
135.23	0.25654
135.32	0.25829
137.33	0.26003
137.74	0.26178
137.78	0.26353
139.87	0.26527
142.21	0.26702
142.25	0.26876
142.47	0.27051
142.99	0.27225
144.75	0.274
146.3	0.27574
147.43	0.27749
147.54	0.27923
148.18	0.28098
148.35	0.28272
148.62	0.28447
148.93	0.28621
151.97	0.28796
154.15	0.2897
154.9	0.29145
155.78	0.29319
156.14	0.29494
156.61	0.29668
156.81	0.29843
156.93	0.30017
157.25	0.30192
157.62	0.30366
158.35	0.30541
159.4	0.30716
159.57	0.3089
160.61	0.31065
162.86	0.31239
163.57	0.31414
164.1	0.31588
166.81	0.31763
167.06	0.31937
171.21	0.32112
171.24	0.32286
171.32	0.32461
171.48	0.32635
171.74	0.3281
172.44	0.32984
172.57	0.33159
172.71	0.33333
176.27	0.33508
176.4	0.33682
176.92	0.33857
178.8	0.34031
179.97	0.34206
181.35	0.3438
182.53	0.34555
184.13	0.34729
184.48	0.34904
185.5	0.35079
185.54	0.35253
185.62	0.35428
186.03	0.35602
186.85	0.35777
188.83	0.35951
189.38	0.36126
189.44	0.363
189.57	0.36475
189.92	0.36649
190.46	0.36824
190.86	0.36998
190.86	0.37173
190.86	0.37347
191.01	0.37522
191.35	0.37696
191.88	0.37871
192.06	0.38045
192.19	0.3822
192.24	0.38394
192.58	0.38569
193.15	0.38743
193.86	0.38918
194.1	0.39092
195.14	0.39267
195.25	0.39442
196.1	0.39616
196.58	0.39791
197.96	0.39965
197.97	0.4014
198.18	0.40314
198.42	0.40489
198.55	0.40663
198.84	0.40838
199.26	0.41012
201.39	0.41187
201.45	0.41361
202.2	0.41536
202.63	0.4171
205.01	0.41885
205.12	0.42059
205.72	0.42234
206.02	0.42408
206.55	0.42583
206.87	0.42757
208.29	0.42932
208.74	0.43106
209.58	0.43281
209.74	0.43455
210.34	0.4363
210.66	0.43805
211.69	0.43979
212.72	0.44154
214.42	0.44328
215.08	0.44503
217.18	0.44677
217.47	0.44852
219.06	0.45026
220.28	0.45201
220.38	0.45375
221.6	0.4555
222.3	0.45724
223.24	0.45899
224.35	0.46073
225.05	0.46248
225.07	0.46422
227.48	0.46597
228.39	0.46771
229.63	0.46946
229.68	0.4712
231.04	0.47295
232.39	0.47469
232.4	0.47644
232.65	0.47818
233.21	0.47993
234	0.48168
234.52	0.48342
235.1	0.48517
235.12	0.48691
235.26	0.48866
236.09	0.4904
236.16	0.49215
237.05	0.49389
238.03	0.49564
238.33	0.49738
238.99	0.49913
241.04	0.50087
243.82	0.50262
244.1	0.50436
244.93	0.50611
244.94	0.50785
245.29	0.5096
245.75	0.51134
246.48	0.51309
246.9	0.51483
247.22	0.51658
249.75	0.51832
250.92	0.52007
251.21	0.52182
251.28	0.52356
252.3	0.52531
254.55	0.52705
256.12	0.5288
256.5	0.53054
257.59	0.53229
258.35	0.53403
259.3	0.53578
259.81	0.53752
262.73	0.53927
263.41	0.54101
268.75	0.54276
269.18	0.5445
269.25	0.54625
269.32	0.54799
270.21	0.54974
270.25	0.55148
270.88	0.55323
272.44	0.55497
273.73	0.55672
275.3	0.55846
276.15	0.56021
277.19	0.56195
278.03	0.5637
278.23	0.56545
278.62	0.56719
278.9	0.56894
280.19	0.57068
281.11	0.57243
281.29	0.57417
283.84	0.57592
284.14	0.57766
285.69	0.57941
286.96	0.58115
288.88	0.5829
289.55	0.58464
290.53	0.58639
290.9	0.58813
291.5	0.58988
294.54	0.59162
294.78	0.59337
295.91	0.59511
297.76	0.59686
298.73	0.5986
299.28	0.60035
299.31	0.60209
299.96	0.60384
300.71	0.60558
300.88	0.60733
301.26	0.60908
301.33	0.61082
301.49	0.61257
301.89	0.61431
303.15	0.61606
305.57	0.6178
309.03	0.61955
310.4	0.62129
311.21	0.62304
312.33	0.62478
312.65	0.62653
312.82	0.62827
313.54	0.63176
316.09	0.63351
320.6	0.63525
322.36	0.637
323.01	0.63874
323.9	0.64049
325.48	0.64223
326.58	0.64398
328.74	0.64572
332.41	0.64747
332.57	0.64921
332.74	0.65096
333.25	0.65271
336.57	0.65445
339.31	0.6562
340.6	0.65794
340.71	0.65969
342.4	0.66143
342.75	0.66318
344.15	0.66492
347.7	0.66667
348.16	0.66841
348.36	0.67016
350.68	0.6719
351.16	0.67365
351.91	0.67539
353.32	0.67714
354.18	0.67888
356.73	0.68063
358.83	0.68237
359.18	0.68412
359.38	0.68586
359.63	0.68761
363.54	0.68935
364.67	0.6911
364.9	0.69284
365.59	0.69459
366.25	0.69634
369.17	0.69808
369.47	0.69983
372.21	0.70157
373.26	0.70332
374.42	0.70506
375.12	0.70681
375.48	0.70855
382.77	0.7103
383	0.71204
383.05	0.71379
384.18	0.71553
385.01	0.71728
387.09	0.71902
391.22	0.72077
391.65	0.72251
393.63	0.72426
394.83	0.726
396.7	0.72775
398.02	0.72949
398.09	0.73124
398.66	0.73298
399.86	0.73473
400.66	0.73647
402.23	0.73822
402.66	0.73997
402.67	0.74171
403.12	0.74346
405.23	0.7452
406.83	0.74695
408.74	0.74869
410.96	0.75044
411.37	0.75218
412.26	0.75393
417.04	0.75567
420.43	0.75742
421.38	0.75916
421.82	0.76091
423.39	0.76265
426.95	0.7644
429.26	0.76614
431.2	0.76789
431.77	0.76963
434.84	0.77138
438.06	0.77312
442.31	0.77487
445.35	0.77661
448.39	0.77836
448.9	0.7801
456.73	0.78185
460.09	0.7836
461.53	0.78534
470.16	0.78709
472.46	0.78883
475.21	0.79058
483.46	0.79232
484.88	0.79407
486.9	0.79581
497.25	0.79756
497.37	0.7993
499.23	0.80105
509.45	0.80279
510.37	0.80454
513.62	0.80628
519.51	0.80803
523.87	0.80977
524.92	0.81152
530.6	0.81326
537.77	0.81501
537.79	0.81675
542.07	0.8185
551.09	0.82024
552.23	0.82199
552.73	0.82373
552.86	0.82548
554.73	0.82723
556.2	0.82897
558.64	0.83072
560.64	0.83246
563.81	0.83421
564.2	0.83595
566.03	0.8377
566.3	0.83944
567.78	0.84119
570.63	0.84293
573.26	0.84468
575.16	0.84642
576.83	0.84817
581.16	0.84991
582.46	0.85166
584.89	0.8534
586.65	0.85515
587.9	0.85689
593.69	0.85864
593.85	0.86038
596.41	0.86213
596.74	0.86387
602.09	0.86562
602.13	0.86736
606.21	0.86911
612.93	0.87086
615.35	0.8726
617.34	0.87435
622.59	0.87609
622.73	0.87784
627	0.87958
629.22	0.88133
632.96	0.88307
634.39	0.88482
634.64	0.88656
639.38	0.88831
642.23	0.89005
644.61	0.8918
647.16	0.89354
651.66	0.89529
654.67	0.89703
656.39	0.89878
658.65	0.90052
661.66	0.90227
664.77	0.90401
666.17	0.90576
666.37	0.9075
667.65	0.90925
668.51	0.91099
793.39	0.91274
798.41	0.91449
804.28	0.91623
807.68	0.91798
811.59	0.91972
819.86	0.92321
822.7	0.92496
1074.7	0.9267
1083.3	0.92845
1090.3	0.93019
1096.6	0.93194
1101.4	0.93368
1105.7	0.93543
1108.3	0.93717
1110.1	0.93892
1110.2	0.94066
1111.7	0.94241
1112.1	0.94764
1112.4	0.94939
1114.8	0.95113
1117.2	0.95288
1121.3	0.95462
1126.3	0.95637
1131.1	0.95812
1136.3	0.95986
1143.4	0.96161
1150.5	0.96335
1158.4	0.9651
1166.3	0.96684
1175.3	0.96859
1184	0.97033
1193.8	0.97208
1203.4	0.97382
1214.8	0.97557
1225.6	0.97731
1237.3	0.97906
1248.6	0.9808
1258.4	0.98255
1268.6	0.98429
1275.2	0.98604
1281.7	0.98778
1287.8	0.98953
1292.6	0.99127
1434.6	0.99302
1439.2	0.99476
1442.7	0.99651
1443.1	0.99825
1444.7	1


==> figures/old_set/source/data/CDFs/CellUrbanCDF.txt <==
17.065	0
17.065	0.00095238
17.236	0.0019048
18.778	0.0028571
19.674	0.0038095
19.865	0.0047619
20.382	0.0057143
20.42	0.0066667
20.99	0.007619
21.753	0.0085714
21.774	0.0095238
22.282	0.013333
22.587	0.014286
22.749	0.015238
23.258	0.01619
23.732	0.02
23.737	0.020952
23.742	0.025714
24.247	0.027619
24.664	0.028571
24.777	0.029524
24.81	0.030476
25.366	0.031429
25.641	0.032381
25.873	0.033333
25.933	0.034286
26.44	0.035238
26.512	0.037143
26.685	0.038095
27.043	0.039048
27.101	0.04
28.185	0.040952
28.706	0.041905
29.694	0.042857
30.671	0.04381
30.817	0.044762
32.427	0.045714
33.432	0.046667
33.489	0.047619
34.251	0.048571
35.779	0.049524
36.544	0.050476
37.311	0.051429
37.554	0.052381
37.662	0.053333
38.572	0.055238
38.836	0.05619
39.601	0.057143
39.863	0.058095
40.129	0.059048
40.279	0.06
40.905	0.060952
41.177	0.062857
41.412	0.078095
41.519	0.079048
41.681	0.087619
41.736	0.092381
41.922	0.10667
41.955	0.10857
41.974	0.10952
42.017	0.11048
42.021	0.11429
42.158	0.11619
42.187	0.12476
42.433	0.12857
42.458	0.12952
42.491	0.13238
42.515	0.13619
42.547	0.13714
42.696	0.14667
42.714	0.14762
42.777	0.14857
42.802	0.15238
42.95	0.15333
42.963	0.1581
42.966	0.16
43.012	0.1619
43.235	0.16571
43.295	0.16762
43.471	0.16857
43.511	0.17048
43.659	0.17143
43.739	0.18667
43.773	0.18762
43.844	0.18857
43.889	0.18952
43.938	0.19048
43.976	0.19143
44.012	0.20952
44.055	0.21048
44.065	0.21143
44.08	0.21238
44.159	0.21333
44.196	0.21429
44.246	0.22
44.289	0.22095
44.356	0.2219
44.516	0.22667
44.755	0.22857
44.789	0.24476
44.821	0.24571
45.022	0.25143
45.075	0.25238
45.53	0.25429
45.918	0.25524
47.052	0.25619
47.407	0.25714
47.772	0.25905
48.271	0.26
49.395	0.26095
50.148	0.2619
51.04	0.26476
51.543	0.26571
51.547	0.26667
51.612	0.26762
51.683	0.27429
51.761	0.27524
52.055	0.27619
52.119	0.28476
52.189	0.28571
52.266	0.28762
52.35	0.29619
52.441	0.29905
52.562	0.30095
52.626	0.30381
52.944	0.32
53.041	0.32095
53.07	0.32286
53.202	0.32476
53.364	0.32571
53.522	0.32667
53.544	0.32952
53.578	0.33143
53.639	0.33238
53.783	0.33429
54.146	0.33714
54.369	0.3381
54.491	0.33905
54.651	0.34
54.721	0.3419
54.875	0.34286
54.961	0.34381
55.3	0.34476
55.465	0.34571
55.557	0.34667
55.806	0.34762
55.885	0.34952
55.97	0.35048
56.007	0.35143
56.017	0.35238
56.565	0.35524
56.972	0.35619
57.007	0.35714
57.034	0.3581
57.401	0.35905
57.413	0.36
57.43	0.36095
57.481	0.3619
57.517	0.36381
57.909	0.36571
57.911	0.36667
57.962	0.36762
57.966	0.36857
57.991	0.36952
58.013	0.37048
58.421	0.37143
58.429	0.37238
58.472	0.37333
58.522	0.37429
58.535	0.37524
58.929	0.37619
58.973	0.37714
58.981	0.3781
59	0.37905
59.01	0.38
59.227	0.3819
59.355	0.38286
59.453	0.38381
59.541	0.38476
59.579	0.38571
59.622	0.38762
59.853	0.4
59.949	0.40095
59.954	0.4019
59.979	0.40286
59.985	0.40762
60.459	0.40952
60.463	0.41143
60.482	0.41238
60.619	0.41429
60.688	0.41524
60.743	0.41619
60.949	0.41714
60.973	0.4181
61.251	0.41905
61.404	0.42
61.53	0.42095
62.049	0.4219
62.205	0.42286
62.477	0.42381
62.965	0.42476
63.023	0.42571
63.536	0.42667
63.683	0.42762
63.857	0.42952
64.215	0.43048
64.327	0.43238
64.523	0.43333
64.644	0.43429
64.807	0.43524
65.287	0.43619
65.571	0.43714
66.211	0.4381
66.248	0.44667
66.449	0.44762
66.73	0.44857
66.814	0.44952
66.929	0.45524
67.376	0.45619
67.409	0.45714
67.698	0.4581
68.008	0.45905
68.515	0.46
68.958	0.46095
69.408	0.4619
70.371	0.46286
70.833	0.46381
71.263	0.46476
72.251	0.46571
72.389	0.46667
72.734	0.46762
73.223	0.46857
73.717	0.46952
74.215	0.47048
74.263	0.47143
74.725	0.47238
74.773	0.48095
74.798	0.4819
74.828	0.48286
74.863	0.48476
75.229	0.48571
75.262	0.48762
75.283	0.48857
75.738	0.48952
75.772	0.49048
76.248	0.49238
76.255	0.49333
76.758	0.49429
76.759	0.49619
77.87	0.49714
82.204	0.4981
83.896	0.49905
84.007	0.5
85.501	0.50095
86.808	0.5019
88.53	0.50286
89.261	0.50381
89.91	0.50476
90.762	0.50571
91.88	0.50667
92.129	0.50762
92.271	0.50857
92.442	0.50952
93.085	0.51048
93.104	0.51143
93.414	0.51238
93.447	0.51333
93.499	0.51429
93.596	0.51524
93.654	0.51619
94.247	0.51714
94.742	0.5181
96.527	0.51905
97.226	0.52
99.837	0.52095
101.96	0.5219
102.92	0.52286
103.97	0.52381
105.32	0.52476
106.87	0.52571
107.55	0.52667
107.75	0.52762
108.23	0.52857
109.39	0.52952
110.11	0.53048
111.45	0.53143
113.99	0.53238
116.07	0.53333
118.26	0.53429
118.63	0.53524
121.2	0.53619
124.24	0.53714
126	0.5381
128.46	0.53905
133.17	0.54
134.51	0.54095
138.11	0.5419
142.85	0.54286
143.54	0.54381
146.9	0.54476
150.69	0.54571
152.51	0.54667
154.49	0.54762
158.94	0.54857
162.03	0.54952
164.12	0.55048
170.09	0.55143
171.4	0.55238
176.53	0.55333
178.96	0.55429
180.07	0.55524
182.82	0.55619
183.04	0.55714
187.78	0.5581
189.06	0.55905
189.57	0.56
191.34	0.56095
193.71	0.5619
196.34	0.56286
197.87	0.56381
199.26	0.56476
202.04	0.56571
203.12	0.56667
206.65	0.56762
209.33	0.56857
213.03	0.56952
215.58	0.57048
216.88	0.57143
220.56	0.57238
221.42	0.57333
224.68	0.57429
225.84	0.57524
227.17	0.57619
228.47	0.57714
228.5	0.5781
230.14	0.57905
231.64	0.58
233.31	0.58095
234.11	0.5819
235.47	0.58286
235.78	0.58381
236.73	0.58476
238.02	0.58571
239.52	0.58667
241.97	0.58762
243.06	0.58857
245.89	0.58952
248.16	0.59048
248.41	0.59143
249.12	0.59238
251.51	0.59333
254.35	0.59429
255.45	0.59524
256.98	0.59619
260.74	0.59714
263.65	0.5981
263.77	0.59905
267.06	0.6
270.57	0.60095
271.78	0.6019
274.44	0.60286
278.37	0.60381
279.07	0.60476
281.74	0.60571
284.65	0.60667
285.58	0.60762
287.76	0.60857
290.53	0.60952
292.7	0.61048
295.16	0.61143
298.03	0.61238
299.41	0.61333
303.54	0.61429
304.44	0.61524
307.83	0.61619
310.26	0.61714
312.05	0.6181
316.07	0.61905
316.72	0.62
321.47	0.62095
322.28	0.6219
326.91	0.62286
327.71	0.62381
332.58	0.62476
332.75	0.62571
337.78	0.62667
338.29	0.62762
342.83	0.62857
344.53	0.62952
348.28	0.63048
350.37	0.63143
353.35	0.63238
356.16	0.63333
358.79	0.63429
361.47	0.63524
363.42	0.63619
367.32	0.63714
367.68	0.6381
371.55	0.63905
373.13	0.64
375.8	0.64095
378.56	0.6419
380.43	0.64286
383.55	0.64381
385.46	0.64476
388.03	0.64571
391.29	0.64667
392.57	0.64762
396.04	0.64857
396.76	0.64952
399.56	0.65048
402.11	0.65143
403.08	0.65238
405.24	0.65333
407.83	0.65429
408.23	0.65524
408.4	0.65619
408.48	0.65714
408.61	0.6581
408.79	0.65905
409.23	0.66
409.54	0.66095
409.58	0.6619
409.6	0.66286
410.19	0.66381
410.34	0.66476
410.49	0.66571
410.64	0.66667
411.1	0.66762
411.24	0.66857
412.24	0.66952
412.5	0.67048
413.31	0.67143
414.39	0.67238
415.5	0.67333
416.98	0.67429
418.08	0.67524
418.32	0.67619
420.16	0.67714
422.34	0.6781
423.81	0.67905
425.16	0.68
426.98	0.68095
429.04	0.6819
431.03	0.68286
431.25	0.68381
436.55	0.68476
436.6	0.68571
437.06	0.68667
441.5	0.68762
443.39	0.68857
445.55	0.68952
446.06	0.69048
449.81	0.69143
450.49	0.69238
455.08	0.69333
456.34	0.69429
456.63	0.69524
459.73	0.69619
462.49	0.69714
463.07	0.6981
463.51	0.69905
463.99	0.7
464.04	0.70095
464.05	0.7019
464.44	0.70286
466.02	0.70381
466.44	0.70476
467.56	0.70571
468.48	0.70667
468.63	0.70762
468.83	0.70857
469.19	0.70952
470.9	0.71048
470.97	0.71143
471.44	0.71238
471.6	0.71333
471.74	0.71429
471.84	0.71524
471.86	0.71619
472.14	0.71714
472.24	0.7181
472.39	0.71905
472.73	0.72
472.85	0.72095
472.91	0.7219
473.05	0.72286
473.22	0.72381
473.66	0.72476
473.8	0.72571
473.91	0.72667
474.06	0.72762
474.31	0.72857
475.85	0.72952
476.48	0.73048
476.54	0.73143
477.04	0.73238
478.35	0.73333
478.39	0.73429
478.48	0.73524
479	0.73619
479.42	0.73714
480.65	0.7381
481.33	0.73905
482.33	0.74
482.52	0.74095
483.31	0.7419
483.41	0.74286
484.22	0.74381
484.99	0.74476
485.74	0.74571
485.96	0.74667
486.53	0.74762
486.76	0.74857
487.95	0.74952
488.31	0.75048
488.87	0.75143
489.65	0.75238
489.93	0.75333
490.58	0.75429
490.59	0.75524
490.66	0.75619
490.87	0.75714
491.02	0.7581
491.51	0.75905
491.81	0.76
492.22	0.7619
492.6	0.76286
492.6	0.76381
492.72	0.76476
492.75	0.76571
493.01	0.76667
493.03	0.76762
493.2	0.76857
493.21	0.76952
493.52	0.77048
493.7	0.77143
494.41	0.77238
496.11	0.77333
496.58	0.77429
497.45	0.77524
499.37	0.77619
499.87	0.77714
500.54	0.7781
500.6	0.77905
501.02	0.78
502.98	0.78095
503.14	0.7819
503.3	0.78286
505.95	0.78381
506.1	0.78476
506.18	0.78571
506.35	0.78667
506.45	0.78762
507.52	0.78857
507.58	0.78952
507.59	0.79048
507.73	0.79143
507.84	0.79238
508.14	0.79333
508.3	0.79429
508.41	0.79524
509.19	0.79619
509.83	0.79714
512.29	0.7981
515.51	0.79905
516.77	0.8
520.09	0.80095
524.79	0.8019
524.92	0.80286
529.11	0.80381
533.55	0.80476
534.93	0.80571
541.07	0.80667
542.28	0.80762
547.52	0.80857
551.15	0.80952
555.51	0.81048
559.55	0.81143
563.14	0.81238
567.5	0.81333
570.1	0.81429
575.79	0.81524
577.8	0.81619
583.64	0.81714
585.18	0.8181
591.15	0.81905
592.72	0.82
597.98	0.82095
599.79	0.8219
603.92	0.82286
605.52	0.82381
609.53	0.82476
611.7	0.82571
615.13	0.82667
618.44	0.82762
621.19	0.82857
623.8	0.82952
627.13	0.83048
629.62	0.83143
633.19	0.83238
637.22	0.83333
639.14	0.83429
642.76	0.83524
645.08	0.83619
647.99	0.83714
650.58	0.8381
655.43	0.83905
656.31	0.84
661.02	0.84095
662.05	0.8419
665.39	0.84286
668.84	0.84381
668.98	0.84476
672.46	0.84571
674.48	0.84667
674.5	0.84762
675.93	0.84857
676.71	0.84952
677.05	0.85048
677.38	0.85143
677.5	0.85333
677.83	0.85429
678.16	0.85524
678.5	0.85619
679.28	0.85714
680.24	0.8581
680.28	0.85905
681.62	0.86
681.85	0.86095
682.07	0.8619
682.19	0.86286
682.41	0.86381
682.86	0.86476
683.64	0.86571
683.64	0.86667
683.99	0.86762
684.11	0.86857
684.32	0.86952
684.43	0.87048
684.56	0.87143
684.78	0.87238
685.11	0.87333
685.23	0.87429
685.33	0.87524
685.44	0.87619
685.56	0.87714
685.78	0.8781
686.01	0.87905
686.49	0.88
686.92	0.88095
688.03	0.8819
689.39	0.88286
689.92	0.88381
690.63	0.88476
692.01	0.88571
693.1	0.88667
694.86	0.88762
695.37	0.88857
698.48	0.88952
698.51	0.89048
701.93	0.89143
701.98	0.89238
705.91	0.89333
707.09	0.89429
710.28	0.89524
713.81	0.89619
715.57	0.89714
720.74	0.8981
721.7	0.89905
725.57	0.9
731.3	0.90095
731.39	0.9019
736.69	0.90286
742.1	0.90381
742.76	0.90476
748.97	0.90571
753.52	0.90667
755.25	0.90762
761.66	0.90857
766.29	0.90952
768.53	0.91048
775.72	0.91143
779.98	0.91238
782.46	0.91333
789.65	0.91429
792.85	0.91524
796.39	0.91619
803.59	0.91714
805.68	0.9181
811.06	0.91905
818.53	0.92
818.57	0.92095
826.05	0.9219
831.3	0.92286
833.72	0.92381
840.92	0.92476
843.03	0.92571
848.91	0.92667
855.34	0.92762
857.03	0.92857
865.02	0.92952
868.23	0.93048
874.12	0.93143
880.67	0.93238
883.03	0.93333
892.14	0.93429
892.74	0.93524
901.97	0.93619
903.36	0.93714
912.32	0.9381
914.35	0.93905
922.34	0.94
924.09	0.94095
932.37	0.9419
933.6	0.94286
941.76	0.94381
942.35	0.94476
950.99	0.94571
951.13	0.94667
957.86	0.94762
959.45	0.94857
964.6	0.94952
967.91	0.95048
970.06	0.95143
974.22	0.95238
975.91	0.95333
976.84	0.95429
979.97	0.95524
982.32	0.95619
982.49	0.95714
983.91	0.9581
985.22	0.95905
985.28	0.96
985.37	0.96095
985.6	0.9619
985.64	0.96286
985.79	0.96381
985.91	0.96476
986.03	0.96571
986.3	0.96667
986.4	0.96762
986.46	0.96857
986.53	0.96952
986.54	0.97048
986.57	0.97143
986.63	0.97238
986.84	0.97333
986.89	0.97429
987.03	0.97524
987.28	0.97619
987.33	0.97714
987.38	0.9781
987.39	0.98
987.58	0.98095
987.61	0.9819
987.77	0.98381
987.83	0.98571
987.99	0.98667
988.17	0.98762
988.67	0.98857
988.76	0.98952
988.82	0.99048
989.12	0.99143
989.33	0.99238
989.41	0.99333
989.44	0.99429
989.51	0.99524
989.57	0.99619
990.71	0.99714
990.79	0.9981
992.39	0.99905
992.68	1


==> figures/old_set/source/data/CDFs/DeterRuralCDF.txt <==
53.959	0
53.959	0.0017452
55.797	0.0034904
56.811	0.0052356
57.078	0.0069808
61.568	0.008726
63.905	0.010471
66.626	0.012216
70.716	0.013962
70.727	0.015707
71.293	0.017452
71.57	0.019197
71.635	0.020942
71.805	0.022688
72.104	0.024433
72.12	0.026178
72.564	0.027923
72.797	0.029668
72.986	0.031414
73.387	0.033159
73.396	0.034904
73.53	0.036649
73.781	0.038394
74.279	0.04014
74.345	0.041885
74.585	0.04363
75.093	0.045375
75.451	0.04712
75.615	0.048866
76.16	0.050611
76.387	0.052356
76.934	0.054101
77.172	0.055846
77.791	0.057592
78.922	0.059337
79.416	0.061082
79.817	0.062827
81.52	0.064572
82.927	0.066318
83.572	0.068063
83.611	0.069808
84.146	0.071553
84.163	0.073298
85.295	0.075044
85.338	0.076789
85.888	0.078534
89.904	0.080279
90.089	0.082024
90.498	0.089005
91.092	0.092496
91.143	0.094241
94.29	0.095986
94.421	0.097731
94.608	0.099476
97.866	0.10122
98.801	0.10297
101.26	0.10471
104.66	0.10646
105.22	0.1082
105.32	0.10995
105.92	0.11169
109.03	0.11344
112	0.11518
112.31	0.11693
112.47	0.11867
112.88	0.12042
113.3	0.12216
114.55	0.12391
115.27	0.12565
115.43	0.1274
115.82	0.12914
116.91	0.13089
117.2	0.13264
117.59	0.13438
117.98	0.13613
118.22	0.13787
118.64	0.13962
119.08	0.14136
120.19	0.14311
120.35	0.14485
120.44	0.1466
121.44	0.14834
121.46	0.15009
121.97	0.15183
123.78	0.15358
124.02	0.15532
124.36	0.15707
125.45	0.15881
125.92	0.16056
125.92	0.1623
126.86	0.16405
127.66	0.16579
128.9	0.16754
129.13	0.16928
130.03	0.17103
130.39	0.17277
130.41	0.17452
131.66	0.17627
132.75	0.17801
134.7	0.17976
135.5	0.1815
135.76	0.18325
136.02	0.18499
136.57	0.18674
136.92	0.18848
138.68	0.19023
138.98	0.19197
139.61	0.19372
140.49	0.19546
140.51	0.19721
140.54	0.19895
140.96	0.2007
141	0.20244
141.19	0.20419
141.41	0.20593
141.51	0.20768
144.51	0.20942
144.88	0.21117
145.19	0.21291
146.29	0.21466
147.09	0.2164
147.26	0.21815
147.86	0.2199
148.21	0.22164
148.42	0.22339
148.74	0.22513
150.74	0.22688
152.23	0.22862
152.46	0.23037
152.54	0.23211
153.56	0.23386
154.22	0.2356
154.78	0.23735
155.26	0.23909
155.38	0.24084
157.8	0.24258
159.11	0.24433
160.38	0.24607
160.85	0.24956
161.17	0.25131
161.34	0.25305
163.19	0.2548
163.44	0.25654
163.6	0.25829
163.73	0.26003
164.56	0.26178
167.8	0.26353
169.73	0.26527
170.61	0.26702
171.41	0.26876
171.43	0.27051
172.6	0.27225
173.62	0.274
173.88	0.27574
175.44	0.27749
177.38	0.27923
178.34	0.28098
178.48	0.28272
178.57	0.28447
180.54	0.28621
180.68	0.28796
184.84	0.2897
185.41	0.29145
185.67	0.29319
187.48	0.29494
188.17	0.29668
188.77	0.29843
188.83	0.30017
188.99	0.30192
189.94	0.30366
190.77	0.30541
190.84	0.30716
192.22	0.3089
192.48	0.31065
192.81	0.31239
194.37	0.31414
195.48	0.31588
195.8	0.31763
196.12	0.31937
197.43	0.32112
199.72	0.32286
199.79	0.32461
200.09	0.32635
200.75	0.3281
201.06	0.32984
201.12	0.33159
201.24	0.33333
201.69	0.33508
203.56	0.33682
204.11	0.33857
204.36	0.34031
204.91	0.34206
205.55	0.3438
207.61	0.34555
208.12	0.34729
208.72	0.34904
210.02	0.35079
210.22	0.35253
210.56	0.35428
211.09	0.35602
211.45	0.35777
211.51	0.35951
212.88	0.36126
212.95	0.363
213.31	0.36475
213.31	0.36649
213.69	0.36824
213.89	0.36998
216.07	0.37173
216.09	0.37347
216.56	0.37522
217.38	0.37696
217.98	0.37871
218.35	0.38045
218.61	0.3822
220.06	0.38394
220.42	0.38569
221.31	0.38743
221.42	0.38918
221.78	0.39092
222.33	0.39267
222.79	0.39442
223.39	0.39616
223.58	0.39791
225.58	0.39965
225.82	0.4014
226.52	0.40314
226.73	0.40489
227.36	0.40663
227.61	0.40838
228.16	0.41012
228.69	0.41187
228.76	0.41361
228.78	0.41536
230.75	0.4171
231.1	0.41885
233.8	0.42059
234.78	0.42234
234.89	0.42408
234.91	0.42583
235.12	0.42757
236.51	0.42932
238.06	0.43106
239.62	0.43281
240.41	0.43455
240.73	0.4363
240.77	0.43805
242.72	0.43979
242.94	0.44154
242.98	0.44328
243.52	0.44503
243.77	0.44677
244.01	0.44852
248.35	0.45026
249.96	0.45201
250	0.45375
250	0.4555
250.09	0.45724
250.56	0.45899
251.99	0.46073
252	0.46248
252.64	0.46422
253.29	0.46597
253.42	0.46771
254.02	0.46946
255.33	0.4712
256.24	0.47295
256.95	0.47469
257.96	0.47644
258.02	0.47818
259.2	0.47993
259.68	0.48168
259.95	0.48342
260.01	0.48517
260.04	0.48691
260.43	0.48866
261.08	0.4904
261.8	0.49215
262.49	0.49389
262.54	0.49564
262.86	0.49738
263.06	0.49913
263.57	0.50087
263.78	0.50262
264.16	0.50436
264.58	0.50611
265.69	0.50785
266.91	0.5096
269.54	0.51134
269.91	0.51309
270.42	0.51483
271.44	0.51658
271.45	0.51832
271.46	0.52007
273.1	0.52182
273.61	0.52356
274.77	0.52531
274.87	0.52705
275.5	0.5288
275.52	0.53054
275.57	0.53229
276	0.53403
276.26	0.53578
277.6	0.53752
277.63	0.53927
278.42	0.54101
278.53	0.54276
279.42	0.5445
279.81	0.54625
279.92	0.54799
283.04	0.54974
283.15	0.55148
284.82	0.55323
284.95	0.55497
286.79	0.55672
286.83	0.55846
287.1	0.56021
287.28	0.56195
290.4	0.5637
290.45	0.56545
291.94	0.56719
294.54	0.56894
294.56	0.57068
297.15	0.57243
297.4	0.57417
298.35	0.57592
300.13	0.57766
300.94	0.57941
304.22	0.58115
305.84	0.5829
307.26	0.58464
307.64	0.58639
308.32	0.58813
309.98	0.58988
310.34	0.59162
313.65	0.59337
315.83	0.59511
317.52	0.59686
318.67	0.5986
319.97	0.60035
320.38	0.60209
322.38	0.60384
326.37	0.60558
328.52	0.60733
331.01	0.60908
331.08	0.61082
332.42	0.61257
332.59	0.61431
334.53	0.61606
335.3	0.6178
335.36	0.61955
335.81	0.62129
336.88	0.62304
337.42	0.62478
338.35	0.62653
338.55	0.62827
341.19	0.63002
341.52	0.63176
342.89	0.63351
345.13	0.63525
346.6	0.637
347.06	0.63874
348.64	0.64049
349.34	0.64223
351.53	0.64398
353.5	0.64572
353.68	0.64747
361.22	0.64921
361.95	0.65096
362.47	0.65271
362.48	0.65445
362.94	0.6562
368.68	0.65794
369.23	0.65969
372.97	0.66143
374.91	0.66318
376.55	0.66492
376.75	0.66667
377.92	0.66841
380.27	0.67016
381.77	0.6719
383.52	0.67365
383.77	0.67539
384.47	0.67714
386.02	0.67888
386.06	0.68063
387.15	0.68237
390.08	0.68412
395	0.68586
402.54	0.68761
404.34	0.68935
405.76	0.6911
417.32	0.69284
417.81	0.69459
418.59	0.69634
427.52	0.69808
430.92	0.69983
437.87	0.70157
438.82	0.70332
443.26	0.70506
447.02	0.70681
452.76	0.70855
457.47	0.7103
461.14	0.71204
463.88	0.71379
474.71	0.71553
476.51	0.71728
485.89	0.71902
493.39	0.72077
497.41	0.72251
509.07	0.72426
509.75	0.726
522.32	0.72775
524.44	0.72949
535.39	0.73124
540.89	0.73298
546.92	0.73473
555.71	0.73647
556.11	0.73822
556.43	0.73997
556.51	0.74171
557.34	0.74346
558.07	0.7452
558.17	0.74695
558.49	0.74869
559.25	0.75044
561	0.75218
561	0.75393
561.82	0.75567
562.96	0.75742
565.96	0.75916
571.57	0.76091
573.35	0.76265
574.39	0.7644
576.21	0.76614
583.37	0.76789
585.87	0.76963
587.42	0.77138
592.08	0.77312
593.42	0.77487
598.17	0.77661
600.84	0.77836
603.38	0.7801
605.29	0.78185
608.05	0.7836
610.85	0.78534
612.35	0.78709
612.47	0.78883
613.11	0.79058
615.99	0.79232
623.9	0.79407
630.06	0.79581
643.91	0.79756
653.25	0.7993
657.01	0.80105
665.23	0.80279
670.98	0.80454
678.51	0.80628
685.51	0.80803
699.95	0.80977
700.04	0.81152
709.01	0.81326
713.72	0.81501
714.91	0.81675
721.78	0.8185
726.36	0.82024
729.82	0.82199
738.22	0.82373
738.34	0.82548
746.39	0.82723
748.46	0.82897
753.73	0.83072
757.97	0.83246
761.79	0.83421
769.99	0.83595
770.33	0.8377
778.63	0.83944
781.22	0.84119
785.51	0.84293
791.69	0.84468
792.91	0.84642
796.43	0.84817
800.7	0.84991
802.78	0.85166
803.09	0.8534
804.77	0.85515
805	0.85689
806.2	0.85864
806.67	0.86387
806.92	0.86562
809.29	0.86736
811.57	0.86911
811.67	0.87086
815.28	0.8726
815.92	0.87435
819.47	0.87609
820.69	0.87784
821.99	0.87958
822.43	0.88133
823.96	0.88307
824.02	0.88482
825.66	0.88656
830.52	0.88831
830.88	0.89005
837.78	0.8918
839.9	0.89354
844.9	0.89529
850.1	0.89703
852.74	0.89878
859.2	0.90052
860.58	0.90227
869.14	0.90401
869.4	0.90576
877.96	0.9075
878.38	0.90925
885.38	0.91099
886.84	0.91274
887.72	0.91449
892.51	0.91623
893.88	0.91798
897.44	0.91972
899.54	0.92147
900.86	0.92321
905.67	0.92496
908.64	0.9267
910.57	0.92845
913.7	0.93019
914.42	0.93194
917.74	0.93368
919.54	0.93543
920.34	0.93717
921.09	0.93892
923.68	0.94066
924.81	0.94241
926.5	0.94415
928.22	0.9459
931	0.94764
931.37	0.94939
931.52	0.95113
935.65	0.95288
938.81	0.95462
941.61	0.95637
942	0.95812
942.52	0.95986
944.65	0.96161
946.67	0.96335
948.29	0.9651
948.81	0.96684
951.77	0.96859
961.8	0.97033
968.26	0.97208
974.52	0.97382
980.33	0.97557
984.75	0.97731
1034.6	0.97906
1042.8	0.9808
1052.2	0.98255
1058.6	0.98429
1065.6	0.98604
1080.5	0.98953
1086.5	0.99127
1472.1	0.99302
1477.2	0.99476
1481.1	0.99651
1481.9	0.99825
1483.8	1


==> figures/old_set/source/data/CDFs/DeterUrbanCDF.txt <==
3.0702	0
3.0702	0.00095238
4.4809	0.0019048
4.9282	0.0028571
5.6114	0.0038095
6.802	0.0047619
7.56	0.0057143
8.3431	0.0066667
9.1242	0.007619
10.881	0.0085714
12.379	0.0095238
14.724	0.010476
16.243	0.011429
17.785	0.012381
18.571	0.013333
20.146	0.014286
20.715	0.015238
21.138	0.019048
21.682	0.02
21.894	0.020952
22.318	0.021905
22.854	0.022857
23.073	0.027619
23.411	0.031429
23.76	0.032381
24.173	0.034286
24.794	0.035238
24.935	0.03619
25.291	0.037143
25.54	0.038095
26.058	0.039048
26.314	0.04
26.465	0.040952
26.827	0.041905
27.231	0.042857
27.596	0.044762
27.864	0.045714
28.366	0.046667
28.64	0.047619
29.416	0.048571
29.803	0.049524
29.939	0.050476
30.966	0.052381
31.929	0.053333
32.132	0.054286
32.526	0.055238
32.924	0.05619
33.695	0.057143
34.072	0.072381
34.093	0.074286
34.355	0.075238
34.455	0.089524
34.466	0.098095
34.844	0.1019
34.845	0.11048
34.864	0.11238
34.9	0.11714
35.23	0.12667
35.238	0.12762
35.308	0.13143
35.619	0.13619
35.668	0.14
36.005	0.14095
36.011	0.14476
36.034	0.14667
36.074	0.15048
36.393	0.16571
36.406	0.16762
36.436	0.16952
36.781	0.17524
36.784	0.19333
37.168	0.1981
37.175	0.2
37.558	0.20571
37.558	0.2219
37.952	0.22381
38.417	0.22476
40.654	0.22571
40.898	0.22667
41.433	0.22762
42.017	0.22857
42.392	0.22952
42.826	0.23048
42.838	0.23143
43.561	0.23238
43.722	0.23333
44.159	0.23619
44.19	0.23714
44.546	0.2381
44.624	0.24
44.63	0.24095
44.633	0.2419
44.669	0.24381
44.755	0.24476
44.84	0.24571
45.209	0.24667
45.669	0.24762
45.756	0.24857
45.856	0.24952
46.234	0.25048
47.253	0.25143
48.241	0.25238
49.29	0.25333
49.874	0.25619
50.28	0.25714
50.347	0.2581
50.573	0.25905
50.806	0.26571
50.818	0.26667
50.82	0.26762
51.044	0.26857
51.045	0.27714
51.275	0.2781
51.294	0.28
51.363	0.2819
51.511	0.28381
51.517	0.28667
51.753	0.29524
51.769	0.29714
51.872	0.2981
52	0.30095
52.032	0.3019
52.216	0.30381
52.245	0.30571
52.463	0.30667
52.464	0.32286
52.715	0.32381
52.787	0.32476
52.855	0.32571
52.917	0.32762
52.937	0.33048
53.177	0.33333
53.226	0.33429
53.34	0.33524
53.62	0.33619
53.632	0.3381
53.727	0.34
53.84	0.34095
53.948	0.3419
54.085	0.34286
54.089	0.34381
54.217	0.34476
54.231	0.34571
54.326	0.34667
54.329	0.34762
54.341	0.34857
54.459	0.34952
54.651	0.35048
54.73	0.35143
54.793	0.35238
54.801	0.35333
54.958	0.35429
54.995	0.35619
55.029	0.3581
55.034	0.35905
55.144	0.36
55.197	0.36095
55.262	0.3619
55.342	0.36286
55.458	0.36381
55.52	0.36476
55.637	0.36571
55.791	0.36667
55.967	0.36952
55.98	0.37048
55.984	0.37143
56.207	0.37238
56.466	0.37333
56.578	0.37429
56.606	0.37524
56.776	0.37619
56.975	0.37714
57.334	0.37905
57.439	0.38
57.471	0.3819
57.619	0.38286
57.66	0.38381
57.805	0.38571
57.831	0.38667
57.959	0.38762
58.961	0.38857
59.155	0.38952
59.322	0.39143
59.383	0.39238
59.585	0.39333
59.637	0.39429
60.042	0.40667
60.073	0.40762
60.309	0.41238
60.765	0.41333
61.034	0.41524
61.148	0.41619
62.037	0.41714
62.663	0.4181
62.767	0.41905
63.051	0.42
63.352	0.42095
64.075	0.4219
64.72	0.42286
64.812	0.42381
65.108	0.42571
65.567	0.42667
65.849	0.42762
66.219	0.42952
66.58	0.43048
66.65	0.43143
66.791	0.43238
67.082	0.43333
67.203	0.43429
67.95	0.44286
68.264	0.44381
68.385	0.44476
68.529	0.44571
68.697	0.45143
69.131	0.45238
69.912	0.45333
71.307	0.45429
71.327	0.45524
72.958	0.45619
73.757	0.45714
74.408	0.4581
75.227	0.45905
75.717	0.46
76.043	0.46095
76.375	0.4619
76.822	0.46286
77.207	0.46381
77.554	0.46476
77.77	0.46571
78.632	0.46667
79.003	0.46762
79.381	0.46857
79.765	0.46952
80.154	0.47048
80.501	0.47143
80.655	0.47238
81	0.48095
81.051	0.4819
81.124	0.48286
81.251	0.48381
81.381	0.48571
81.383	0.48762
81.453	0.48857
81.5	0.48952
81.882	0.49048
81.956	0.49238
82.161	0.49333
82.367	0.49429
82.459	0.49524
82.559	0.49714
83.035	0.4981
83.225	0.49905
88.617	0.5
89.619	0.50095
91.427	0.5019
93.065	0.50286
94.574	0.50381
94.609	0.50476
96.399	0.50571
97.262	0.50667
98.711	0.50762
99.868	0.50857
101.2	0.50952
101.21	0.51048
101.44	0.51143
101.51	0.51238
101.56	0.51333
101.91	0.51429
101.97	0.51524
102.03	0.51619
102.15	0.51714
102.16	0.5181
102.19	0.51905
102.38	0.52
103.79	0.52095
106.38	0.5219
108.95	0.52286
109.4	0.52381
111.06	0.52476
113.18	0.52571
114.6	0.52667
116.28	0.52762
116.74	0.52857
116.99	0.52952
117.25	0.53048
117.71	0.53143
118.89	0.53238
121.04	0.53333
123.66	0.53429
125	0.53524
125.83	0.53619
128.46	0.53714
131.09	0.5381
133.81	0.53905
134.17	0.54
138.44	0.54095
142.7	0.5419
143.27	0.54286
148.28	0.54381
152.07	0.54476
153.13	0.54571
157.26	0.54667
161.1	0.54762
161.26	0.54857
164.94	0.54952
169.37	0.55048
169.79	0.55143
174.54	0.55238
178.63	0.55333
180.6	0.55429
187.11	0.55524
188.69	0.55619
193.49	0.55714
196.05	0.5581
200.33	0.55905
202.34	0.56
206.16	0.56095
207.17	0.5619
208.99	0.56286
209.87	0.56381
211.08	0.56476
213.77	0.56571
214.02	0.56667
214.03	0.56762
214.78	0.56857
215.29	0.56952
216.65	0.57048
218.01	0.57143
218.58	0.57238
218.61	0.57333
219.75	0.57429
220.34	0.57524
221.31	0.57619
222.33	0.57714
223.09	0.5781
223.94	0.57905
223.96	0.58
224.91	0.58095
225.34	0.5819
226.69	0.58286
226.7	0.58381
228.07	0.58476
229.19	0.58571
229.69	0.58667
232.28	0.58762
232.64	0.58857
233.48	0.58952
236.3	0.59048
238.79	0.59143
239.79	0.59238
239.94	0.59333
242.43	0.59429
245.32	0.59524
247.23	0.59619
248.02	0.59714
251.79	0.5981
254.66	0.59905
254.8	0.6
258.31	0.60095
260.17	0.6019
261.99	0.60286
266.04	0.60381
267.35	0.60476
270.16	0.60571
273.65	0.60667
275.77	0.60762
276.68	0.60857
279.95	0.60952
283.85	0.61048
285.02	0.61143
290.51	0.61238
291.19	0.61333
296.15	0.61429
297.77	0.61524
300.6	0.61619
302.81	0.61714
305	0.6181
307.47	0.61905
309.87	0.62
311.77	0.62095
314.83	0.6219
316.81	0.62286
320.44	0.62381
322.65	0.62476
326.24	0.62571
328.5	0.62667
332.07	0.62762
334.7	0.62857
338.43	0.62952
340.15	0.63048
344.37	0.63143
345.18	0.63238
350.19	0.63333
350.27	0.63429
355.16	0.63524
355.69	0.63619
360.58	0.63714
361.63	0.6381
365.61	0.63905
367.57	0.64
371.03	0.64095
373.08	0.6419
375.69	0.64286
378.12	0.64381
379.95	0.64476
382.65	0.64571
383.83	0.64667
387.22	0.64762
388.1	0.64857
390.74	0.64952
392.78	0.65048
394.29	0.65143
396.84	0.65238
397.85	0.65333
399.94	0.65429
402.51	0.65524
403.72	0.65619
405.69	0.65714
407.49	0.6581
407.52	0.65905
407.56	0.66
407.79	0.66095
407.92	0.6619
408.28	0.66286
408.65	0.66381
408.8	0.66476
408.89	0.66571
409.27	0.66667
409.7	0.66762
409.91	0.66857
410.08	0.66952
410.16	0.67048
411.82	0.67143
412.69	0.67238
413.9	0.67333
415.52	0.67429
415.66	0.67524
416.57	0.67619
420.13	0.67714
421.06	0.6781
422.84	0.67905
425.16	0.68
425.62	0.68095
429.69	0.6819
430.34	0.68286
431.33	0.68381
435.09	0.68476
436.58	0.68571
437.34	0.68667
439.48	0.68762
441.93	0.68857
443.49	0.68952
443.77	0.69048
448.22	0.69143
449.53	0.69238
450.09	0.69333
452.72	0.69429
456.32	0.69524
457.29	0.69619
458.59	0.69714
460.68	0.6981
461.53	0.69905
463.98	0.7
466.22	0.70095
466.71	0.7019
469.36	0.70286
469.41	0.70381
470.83	0.70476
471.19	0.70571
472.15	0.70667
472.3	0.70762
472.59	0.70857
472.66	0.70952
472.89	0.71048
474.52	0.71143
474.86	0.71238
474.97	0.71333
476.94	0.71429
477.57	0.71524
477.61	0.71619
477.65	0.71714
478.02	0.7181
479.06	0.71905
479.55	0.72
480.24	0.72095
480.43	0.7219
480.55	0.72286
481.09	0.72381
481.31	0.72476
481.38	0.72571
481.44	0.72667
481.6	0.72762
481.7	0.72857
481.95	0.72952
481.99	0.73048
482.07	0.73143
482.15	0.73238
482.19	0.73333
482.48	0.73429
482.68	0.73524
482.81	0.73619
482.95	0.73714
483.22	0.7381
483.35	0.73905
483.46	0.74
483.57	0.74095
483.85	0.7419
484.12	0.74286
484.21	0.74381
484.44	0.74571
484.82	0.74667
484.88	0.74762
484.94	0.74857
485.02	0.74952
485.22	0.75048
485.42	0.75143
485.43	0.75238
485.71	0.75333
485.77	0.75429
485.93	0.75524
486.68	0.75619
486.78	0.75714
488.93	0.7581
488.94	0.75905
488.97	0.76
491.08	0.76095
491.57	0.7619
493.57	0.76286
494.21	0.76381
495.8	0.76476
497.36	0.76571
498.9	0.76667
499.13	0.76762
499.3	0.76857
502.6	0.76952
502.63	0.77048
502.74	0.77143
504.3	0.77238
505.57	0.77333
505.75	0.77429
506	0.77524
507.26	0.77619
508.03	0.77714
509.45	0.7781
510.35	0.77905
511.1	0.78
512.51	0.78095
513.31	0.7819
513.6	0.78286
513.61	0.78381
513.7	0.78476
514.11	0.78571
514.16	0.78667
514.59	0.78762
515.06	0.78857
515.11	0.78952
515.41	0.79048
515.56	0.79143
515.79	0.79238
516.4	0.79333
517.37	0.79429
519.38	0.79524
521.31	0.79619
522.47	0.79714
525.66	0.7981
528.97	0.79905
529.95	0.8
533.61	0.80095
538.12	0.8019
538.4	0.80286
542.82	0.80381
546.75	0.80476
548.73	0.80571
554.96	0.80667
555.5	0.80762
561.49	0.80857
564.36	0.80952
569.55	0.81048
572.76	0.81143
577.23	0.81238
580.73	0.81333
584.26	0.81429
589.02	0.81524
592	0.81619
596.87	0.81714
599.42	0.8181
604.39	0.81905
606.99	0.82
611.23	0.82095
614.08	0.8219
617.18	0.82286
619.83	0.82381
622.79	0.82476
626.03	0.82571
628.4	0.82667
632.77	0.82762
634.47	0.82857
638.14	0.82952
640.41	0.83048
643.96	0.83143
646.48	0.83238
651.55	0.83333
652.43	0.83429
657.09	0.83524
658.38	0.83619
662.33	0.83714
663.87	0.8381
669.62	0.83905
669.77	0.84
674.33	0.84095
676.39	0.8419
678.71	0.84286
682.3	0.84381
683.18	0.84476
685.77	0.84571
687.79	0.84667
688.83	0.84762
689.24	0.84857
690.02	0.84952
690.35	0.85048
690.68	0.85143
690.81	0.85333
691.14	0.85429
691.47	0.85524
691.8	0.85619
692.58	0.85714
693.58	0.8581
694.57	0.85905
694.9	0.86
695.15	0.86095
695.35	0.8619
695.48	0.86286
695.69	0.86381
696.14	0.86476
696.92	0.86571
697.29	0.86667
697.42	0.86762
697.62	0.86857
697.71	0.86952
697.87	0.87048
697.98	0.87143
698.08	0.87238
698.41	0.87333
698.53	0.87429
698.62	0.87524
698.74	0.87619
698.86	0.87714
699.07	0.8781
699.32	0.87905
700.23	0.88
700.83	0.88095
701.34	0.8819
702.71	0.88286
703.95	0.88381
704.26	0.88476
706.35	0.88571
706.43	0.88667
708.71	0.88762
709.19	0.88857
711.85	0.88952
712.81	0.89048
715.32	0.89143
716.25	0.89238
719.24	0.89333
721.41	0.89429
723.62	0.89524
728.12	0.89619
728.92	0.89714
734.09	0.8981
736.01	0.89905
738.93	0.9
744.75	0.90095
745.6	0.9019
750.04	0.90286
756.13	0.90381
756.39	0.90476
762.35	0.90571
767.79	0.90667
768.63	0.90762
775.04	0.90857
780.55	0.90952
781.92	0.91048
789.12	0.91143
794.23	0.91238
795.85	0.91333
803.05	0.91429
807.09	0.91524
809.79	0.91619
816.99	0.91714
819.9	0.9181
824.48	0.91905
831.96	0.92
832.78	0.92095
839.49	0.9219
845.5	0.92286
847.16	0.92381
854.36	0.92476
857.2	0.92571
862.35	0.92667
869.49	0.92762
870.49	0.92857
878.48	0.92952
882.37	0.93048
887.57	0.93143
894.8	0.93238
896.5	0.93333
906.21	0.93429
906.25	0.93524
915.45	0.93619
917.45	0.93714
925.8	0.9381
928.43	0.93905
935.83	0.94
938.16	0.94095
945.86	0.9419
947.65	0.94286
955.26	0.94381
956.39	0.94476
964.5	0.94571
965.15	0.94667
971.87	0.94762
972.96	0.94857
978.6	0.94952
981.43	0.95048
984.05	0.95143
988.21	0.95238
989.43	0.95333
990.82	0.95429
993.94	0.95524
996.01	0.95619
996.29	0.95714
997.87	0.9581
999	0.95905
999.18	0.96
999.31	0.96095
999.48	0.9619
999.55	0.96286
999.58	0.96381
999.85	0.96476
999.99	0.96571
1000.2	0.96667
1000.2	0.96762
1000.3	0.96857
1000.4	0.96952
1000.5	0.97048
1000.5	0.97143
1000.6	0.97238
1000.6	0.97333
1000.8	0.97429
1000.8	0.97524
1001.2	0.97619
1001.2	0.97714
1001.3	0.97905
1001.3	0.98
1001.4	0.98095
1001.5	0.9819
1001.7	0.98381
1001.7	0.98571
1001.9	0.98667
1002.1	0.98762
1002.4	0.98857
1002.6	0.98952
1002.6	0.99048
1003	0.99143
1003.2	0.99238
1003.3	0.99333
1003.3	0.99429
1003.4	0.99524
1003.4	0.99619
1004.3	0.99714
1004.3	0.9981
1006	0.99905
1006.2	1


==> figures/old_set/source/data/CDFs/GoogleRuralCDF.txt <==
71.864	0
71.864	0.0017452
80.295	0.0034904
87.18	0.0052356
93.3	0.0069808
97.865	0.008726
102.09	0.010471
104.88	0.012216
106.81	0.013962
106.89	0.015707
108.46	0.017452
108.82	0.022688
109.25	0.024433
111.54	0.026178
113.83	0.027923
117.58	0.029668
122.67	0.031414
127.24	0.033159
132.25	0.034904
136.07	0.036649
136.94	0.038394
137	0.04014
137.55	0.041885
139.25	0.04363
139.53	0.045375
139.68	0.04712
141.6	0.048866
144.1	0.050611
145.19	0.052356
146.23	0.054101
147.47	0.055846
153.31	0.057592
154.02	0.059337
155.29	0.061082
158.76	0.062827
161.81	0.064572
163.56	0.066318
165.14	0.068063
170.78	0.069808
173.65	0.071553
173.8	0.073298
179.37	0.075044
181.04	0.076789
183.56	0.078534
189.14	0.080279
189.16	0.082024
194.12	0.08377
197.23	0.085515
198.55	0.08726
206.52	0.089005
206.81	0.09075
209.89	0.092496
215.68	0.094241
217.83	0.095986
220.52	0.097731
223.52	0.099476
224.26	0.10122
230.32	0.10297
230.82	0.10471
232.24	0.10646
234.54	0.1082
234.63	0.10995
234.65	0.11169
235.19	0.11344
237.7	0.11518
241.32	0.11693
241.43	0.11867
241.59	0.12216
243.24	0.12391
243.57	0.12565
244.26	0.1274
245.27	0.12914
245.54	0.13089
246.1	0.13264
246.43	0.13438
246.49	0.13613
246.62	0.13787
246.72	0.13962
246.82	0.14136
248.78	0.14311
250.18	0.14485
251.14	0.1466
251.17	0.14834
251.28	0.15009
252.09	0.15183
253.37	0.15358
253.7	0.15532
254.28	0.15707
254.65	0.15881
254.81	0.16056
256.79	0.1623
259.28	0.16405
260.19	0.16579
260.61	0.16754
262.23	0.16928
262.42	0.17103
263.55	0.17277
263.94	0.17452
264.79	0.17627
265.5	0.17801
266.22	0.17976
267.02	0.1815
268.8	0.18325
268.82	0.18499
269.96	0.18674
269.99	0.18848
270.19	0.19023
270.39	0.19197
271.22	0.19372
272.72	0.19546
273.17	0.19721
273.77	0.19895
274.82	0.2007
276.79	0.20244
278.01	0.20419
278.97	0.20593
279.43	0.20768
279.76	0.20942
283	0.21117
284.46	0.21291
285.66	0.21466
285.83	0.2164
286.67	0.21815
286.98	0.2199
288	0.22164
291.07	0.22339
292.06	0.22513
293.49	0.22688
293.83	0.22862
297.38	0.23037
297.7	0.23211
298.1	0.23386
301.48	0.2356
303.41	0.23735
304.62	0.23909
304.88	0.24084
306.33	0.24258
306.46	0.24433
306.48	0.24607
308.56	0.24782
308.99	0.24956
309.95	0.25131
310.25	0.25305
311.39	0.2548
313.72	0.25654
315.51	0.25829
316.28	0.26003
316.33	0.26178
316.79	0.26353
317.26	0.26527
320.84	0.26702
321.43	0.26876
321.75	0.27051
322.25	0.27225
325.28	0.274
325.51	0.27574
325.84	0.27749
326.1	0.27923
327.16	0.28098
327.8	0.28272
328.12	0.28447
330.69	0.28621
331.36	0.28796
331.84	0.2897
332.78	0.29145
332.78	0.29319
332.93	0.29494
333.41	0.29668
335.49	0.29843
336.96	0.30017
337.59	0.30192
342.08	0.30366
342.72	0.30541
344.46	0.30716
345.43	0.3089
348.9	0.31065
349.76	0.31239
353.62	0.31414
354.66	0.31588
354.97	0.31763
359.65	0.31937
362.17	0.32112
364.32	0.32286
365.02	0.32461
366.34	0.32635
371.98	0.3281
374.63	0.32984
375.7	0.33159
377.42	0.33333
378.89	0.33508
382.36	0.33682
386.71	0.33857
388.15	0.34031
389.44	0.34206
391.12	0.3438
397.45	0.34555
400.96	0.34729
405.86	0.34904
409.77	0.35079
412.73	0.35253
420.6	0.35428
421.39	0.35602
425.9	0.35777
431.74	0.35951
435.09	0.36126
437.5	0.363
444.55	0.36475
446.4	0.36649
450.98	0.36824
456.75	0.36998
458.73	0.37173
465.01	0.37347
469.67	0.37522
473.04	0.37696
473.74	0.37871
477.9	0.38045
481.43	0.3822
482.87	0.38394
487.75	0.38569
489.01	0.38743
490.24	0.38918
492.39	0.39092
495.17	0.39267
501.87	0.39442
502.68	0.39616
503.07	0.39791
504.35	0.39965
511.31	0.4014
512.34	0.40314
516.79	0.40489
519.23	0.40663
524.57	0.40838
526.38	0.41012
530.74	0.41187
534.32	0.41361
534.45	0.41536
536.32	0.4171
536.71	0.41885
537.53	0.42059
540.13	0.42234
541.07	0.42408
542.33	0.42583
542.79	0.42757
543.15	0.42932
544.41	0.43106
545.07	0.43281
547.19	0.43455
547.57	0.4363
550.92	0.43805
551.75	0.43979
551.97	0.44154
554.36	0.44328
557.03	0.44503
558.64	0.44677
559.7	0.44852
560.21	0.45026
566.63	0.45201
569.87	0.45375
574.39	0.4555
576.29	0.45724
577.66	0.45899
584.14	0.46073
588.14	0.46248
588.37	0.46422
591.65	0.46597
598.16	0.46771
600.02	0.46946
601.04	0.4712
606.05	0.47295
609.73	0.47469
613.53	0.47644
614.4	0.47818
620.84	0.47993
621.14	0.48168
627.62	0.48342
628.12	0.48517
634.53	0.48691
634.64	0.48866
641.63	0.4904
643.17	0.49215
644.81	0.49389
648.95	0.49564
656.07	0.49738
656.2	0.49913
656.54	0.50087
664.61	0.50262
667.67	0.50436
668.72	0.50611
674.64	0.50785
679.17	0.5096
679.96	0.51134
684.51	0.51309
689.36	0.51483
692.7	0.51658
693.82	0.51832
699.79	0.52007
703.2	0.52182
703.4	0.52356
709.84	0.52531
711.68	0.52705
715.21	0.5288
719.18	0.53054
719.52	0.53229
727.06	0.53403
728.14	0.53578
731.46	0.53752
736.9	0.53927
738.33	0.54101
741.03	0.54276
746.97	0.5445
750.36	0.54625
752.55	0.54799
759.41	0.54974
762	0.55148
764.5	0.55323
771.86	0.55497
772.19	0.55672
776.57	0.55846
777.75	0.56021
781.99	0.56195
784.1	0.5637
787.25	0.56545
788.08	0.56719
790.7	0.56894
797.75	0.57068
798.06	0.57243
799.87	0.57417
806.85	0.57592
808.18	0.57766
811.97	0.57941
814.19	0.58115
816.59	0.5829
817.46	0.58464
824.16	0.58639
825.7	0.58813
829.99	0.58988
830.42	0.59162
834.79	0.59337
835.99	0.59511
841.9	0.59686
845	0.5986
846.88	0.60035
849.84	0.60209
850.57	0.60384
852.72	0.60558
856.47	0.60733
859.35	0.60908
861.55	0.61082
862.12	0.61257
863.45	0.61431
864.09	0.61606
864.38	0.6178
864.65	0.61955
875.05	0.62129
881.84	0.62304
881.99	0.62478
889.29	0.62653
897.12	0.62827
897.54	0.63002
904.8	0.63176
912.31	0.63351
919.24	0.63525
926.64	0.637
934.42	0.63874
940.22	0.64049
948.2	0.64223
952.9	0.64398
955.71	0.64572
962.16	0.64747
967.08	0.64921
972.02	0.65096
980.1	0.65271
982.87	0.65445
991.88	0.6562
998.42	0.65794
999.99	0.65969
1011	0.66143
1014.7	0.66318
1026.2	0.66492
1031	0.66667
1033.5	0.66841
1045.5	0.67016
1048.8	0.6719
1061.3	0.67365
1077.7	0.67539
1091.1	0.67714
1105.1	0.67888
1115.4	0.68063
1120.7	0.68237
1124	0.68412
1127.2	0.68586
1127.6	0.68761
1132.5	0.68935
1136.6	0.6911
1138.6	0.69284
1142.3	0.69459
1148.8	0.69634
1150.4	0.69808
1155.9	0.69983
1161.5	0.70157
1162.6	0.70332
1167.5	0.70506
1174.4	0.70681
1175.6	0.70855
1180.3	0.7103
1189	0.71204
1189.1	0.71379
1197	0.71553
1203	0.71728
1215.3	0.71902
1229.1	0.72077
1242.7	0.72251
1254.4	0.72426
1262.3	0.726
1267.6	0.72775
1275.2	0.72949
1281.1	0.73124
1281.3	0.73298
1283.5	0.73473
1284.4	0.73647
2310.4	0.73822
2323.3	0.73997
2334	0.74171
2345.1	0.74346
2353.9	0.7452
2364.4	0.74695
2372.3	0.74869
2379.9	0.75044
2388	0.75218
2396.2	0.75393
2401.6	0.75567
2408.4	0.75742
2412.9	0.75916
2416	0.76091
2420.2	0.76265
2424	0.7644
2427	0.76614
2429.2	0.76789
2431.9	0.76963
2435.1	0.77138
2438.2	0.77312
2441.9	0.77487
2444.1	0.77661
2448.6	0.77836
2451.4	0.7801
2456.8	0.78185
2460.6	0.7836
2462.7	0.78534
2463.6	0.78709
2467.1	0.78883
2470.3	0.79058
2471.1	0.79232
2477.1	0.79407
2478.3	0.79581
2482.2	0.79756
2485.6	0.7993
2488.5	0.80105
2492.5	0.80279
2497.3	0.80454
2498.9	0.80628
2501.9	0.80803
2503.3	0.80977
2505.4	0.81152
2506.2	0.81326
2507.4	0.81501
2548.5	0.81675
2552.4	0.8185
2555.3	0.82024
2559.1	0.82199
2565.1	0.82373
2569.1	0.82548
2574.3	0.82723
2579.2	0.82897
2579.6	0.83246
2579.8	0.83944
2580.1	0.84119
2587.2	0.84293
2587.3	0.84468
2587.7	0.84642
2592	0.84817
2594.2	0.84991
2595.2	0.85166
2598.2	0.8534
2600	0.85515
2602.2	0.85689
2605.6	0.85864
2606.4	0.86038
2608.9	0.86213
2612.3	0.86387
2613.6	0.86562
2617.1	0.86736
2618.7	0.86911
2620.8	0.87086
2624.6	0.8726
2625.7	0.87435
2628.6	0.87609
2632	0.87784
2633.1	0.87958
2634.6	0.88133
2636.9	0.88307
2639.4	0.88482
2642.1	0.88656
2645.9	0.88831
2646.6	0.89005
2653.6	0.8918
2653.7	0.89354
2660.5	0.89529
2662.2	0.89703
2671.6	0.89878
2679.6	0.90052
2687.1	0.90227
2698	0.90401
2699.5	0.90576
2700.9	0.9075
2700.9	0.90925
2701.5	0.91099
2701.9	0.91274
2702.9	0.91449
2703.2	0.91623
2706	0.91798
2706.7	0.91972
2708.5	0.92147
2709	0.92321
2710.5	0.92496
2712.9	0.9267
2715.6	0.92845
2717	0.93019
2721.9	0.93194
2722.5	0.93368
2723.3	0.93543
2730.4	0.93717
2733.6	0.93892
2737.3	0.94066
2745.3	0.94241
2747.2	0.94415
2754.8	0.9459
2760.8	0.94764
2763.5	0.94939
2773.9	0.95113
2775.7	0.95288
2789.3	0.95462
2803.9	0.95637
2818.9	0.95812
2834	0.95986
2847.2	0.96161
2861.5	0.96335
2875.4	0.9651
2890.8	0.96684
2907	0.96859
3451.1	0.97033
3453.7	0.97208
3456.2	0.97382
3461.3	0.97557
3466.1	0.97731
4015.1	0.97906
4023.2	0.9808
4032.5	0.98255
4038.8	0.98429
4045.5	0.98604
4059.6	0.98953
4065.2	0.99127
4069.9	0.99302
4076.3	0.99476
4081.5	0.99651
4083.4	0.99825
4086.4	1


==> figures/old_set/source/data/CDFs/GoogleUrbanCDF.txt <==
4.0721	0
4.0721	0.00084388
5.3042	0.0016878
8.6886	0.0025316
9.5979	0.0033755
13.838	0.0042194
14.51	0.0050633
17.572	0.0059072
21.661	0.0067511
22.198	0.0075949
26.295	0.0084388
27.837	0.0092827
30.544	0.010127
34.139	0.01097
35.69	0.011814
36.641	0.012658
40.087	0.013502
43.345	0.014346
43.715	0.01519
44.023	0.016034
44.888	0.016878
44.984	0.017722
47.353	0.018565
47.751	0.019409
47.912	0.020253
50.214	0.021097
51.104	0.021941
51.254	0.022785
52.843	0.023629
52.919	0.024473
55.182	0.025316
56.83	0.02616
58.17	0.027004
59.241	0.027848
59.358	0.028692
59.9	0.029536
59.954	0.03038
61.15	0.031224
61.767	0.032068
63.633	0.032911
64.965	0.033755
65.275	0.034599
65.77	0.035443
65.778	0.036287
65.832	0.037131
66.044	0.037975
66.067	0.038819
66.414	0.039662
66.623	0.040506
68.151	0.04135
68.645	0.042194
69.438	0.043038
69.667	0.043882
70.621	0.044726
72.269	0.04557
73.416	0.046414
73.51	0.047257
74.259	0.048101
74.943	0.048945
75.103	0.049789
75.23	0.050633
75.311	0.051477
76.548	0.052321
77.136	0.053165
78.932	0.054008
79.13	0.054852
81.647	0.055696
83.574	0.05654
84.591	0.057384
86.402	0.058228
86.912	0.059072
87.942	0.059916
88.936	0.060759
89.384	0.061603
89.809	0.062447
89.978	0.063291
91.08	0.064135
93.078	0.064979
93.255	0.065823
96.117	0.066667
96.374	0.067511
97.363	0.068354
99.368	0.069198
101.91	0.070042
102.22	0.070886
102.91	0.07173
103.23	0.072574
104.44	0.073418
104.8	0.074262
109.49	0.075105
110.15	0.075949
110.31	0.076793
111.42	0.077637
113.63	0.078481
113.92	0.079325
115.84	0.080169
116.74	0.081013
117.14	0.081857
117.78	0.0827
117.9	0.083544
118.75	0.084388
118.77	0.085232
119.38	0.086076
120.55	0.08692
121.34	0.087764
121.46	0.088608
121.52	0.089451
121.9	0.090295
122.48	0.091139
122.7	0.091983
122.91	0.092827
123.33	0.093671
124	0.094515
124.27	0.095359
124.58	0.096203
124.97	0.097046
125.67	0.09789
126.06	0.098734
126.56	0.099578
126.59	0.10042
126.78	0.10127
127.01	0.10211
127.24	0.10295
129.45	0.1038
129.52	0.10464
130.51	0.10549
130.98	0.10633
132.62	0.10717
134.98	0.10802
137.75	0.10886
137.83	0.1097
137.83	0.11055
138.3	0.11139
139.5	0.11224
140.06	0.11308
140.75	0.11392
141.16	0.11477
144.64	0.11561
144.65	0.11646
145.29	0.1173
146.28	0.11814
147.41	0.11899
148.86	0.11983
150.2	0.12068
151.52	0.12152
151.55	0.12236
151.88	0.12321
153.1	0.12405
156.1	0.12489
156.75	0.12574
157.73	0.12658
158.3	0.12743
158.95	0.12827
158.95	0.12911
159.42	0.12996
161.1	0.1308
161.82	0.13165
164.5	0.13249
164.79	0.13333
165.67	0.13418
166.61	0.13502
166.98	0.13586
168.06	0.13671
168.15	0.13755
168.74	0.1384
170.77	0.13924
172.45	0.14008
173.1	0.14093
173.16	0.14177
175.64	0.14262
177.23	0.14346
177.42	0.1443
178.05	0.14515
178.71	0.14599
179.04	0.14684
179.72	0.14768
180.01	0.14852
180.29	0.14937
180.65	0.15021
183.52	0.15105
184.09	0.1519
184.36	0.15274
184.52	0.15359
184.59	0.15443
184.68	0.15527
184.75	0.15612
184.78	0.15696
184.89	0.15781
185.52	0.15865
185.74	0.15949
186.6	0.16034
186.89	0.16118
188.14	0.16203
188.65	0.16287
189.28	0.16371
189.5	0.16456
190.49	0.1654
190.6	0.16624
190.84	0.16709
190.86	0.16793
191.51	0.16878
191.83	0.16962
192.05	0.17046
193	0.17131
193.61	0.17215
193.63	0.173
193.95	0.17384
194.17	0.17468
194.21	0.17553
194.23	0.17637
194.24	0.17722
194.43	0.17806
194.64	0.1789
194.73	0.18059
194.9	0.18143
195.52	0.18228
195.91	0.18312
196.14	0.18397
196.41	0.18481
196.57	0.18565
196.62	0.1865
196.87	0.18734
197.04	0.18819
197.12	0.18903
197.14	0.18987
197.41	0.19072
197.69	0.19241
197.77	0.19325
197.88	0.19409
197.89	0.19494
197.97	0.19578
198.32	0.19662
198.54	0.19747
198.65	0.19831
199.12	0.19916
199.63	0.2
199.71	0.20084
199.71	0.20169
199.88	0.20253
200.52	0.20338
200.79	0.20422
200.8	0.20591
200.91	0.20675
200.92	0.20759
201.55	0.20844
201.76	0.20928
202.2	0.21013
202.29	0.21097
202.36	0.21181
202.74	0.21266
202.96	0.2135
203.13	0.21435
203.69	0.21519
204.09	0.21603
204.19	0.21688
205.36	0.21772
205.59	0.21857
205.77	0.21941
205.92	0.22025
206.03	0.2211
207.56	0.22194
207.81	0.22278
208	0.22363
208.07	0.22447
208.32	0.22532
208.56	0.22616
208.86	0.227
209.16	0.22785
209.5	0.22869
209.57	0.22954
209.65	0.23038
209.75	0.23122
210.38	0.23207
210.47	0.23291
210.59	0.23376
211.58	0.2346
211.92	0.23544
211.95	0.23629
212.07	0.23713
212.09	0.23882
212.24	0.23966
212.26	0.24051
212.42	0.24135
212.65	0.24219
212.82	0.24304
213.26	0.24388
213.3	0.24473
213.4	0.24557
213.46	0.24641
213.48	0.24726
213.79	0.2481
214.03	0.24895
214.07	0.24979
214.19	0.25063
214.3	0.25148
214.63	0.25232
214.93	0.25316
214.97	0.25401
214.99	0.25485
215.09	0.25654
215.24	0.25738
215.39	0.25823
215.41	0.25992
215.46	0.26076
215.46	0.2616
215.56	0.26245
215.69	0.26329
215.82	0.26414
215.87	0.26498
216.06	0.26582
216.45	0.26667
217.02	0.26751
217.09	0.26835
218.05	0.2692
218.06	0.27004
218.17	0.27089
218.45	0.27173
218.56	0.27257
218.59	0.27342
219.3	0.27426
219.6	0.27511
219.88	0.27595
220	0.27679
220.14	0.27764
220.42	0.27848
220.52	0.27932
220.88	0.28017
220.96	0.28101
221.28	0.28186
221.3	0.2827
221.61	0.28354
222.13	0.28439
222.33	0.28608
222.86	0.28692
223.16	0.28776
223.48	0.28861
223.58	0.28945
223.86	0.2903
224.36	0.29114
224.68	0.29198
225.04	0.29283
225.13	0.29367
225.86	0.29451
226.04	0.29536
226.14	0.2962
226.29	0.29705
226.3	0.29789
226.82	0.29873
227.14	0.29958
227.3	0.30042
227.41	0.30127
227.54	0.30211
228.15	0.30295
228.26	0.3038
228.34	0.30464
228.65	0.30633
228.85	0.30717
229.3	0.30802
229.74	0.30886
230.21	0.3097
230.26	0.31055
230.54	0.31139
231.27	0.31224
231.37	0.31308
231.47	0.31392
231.83	0.31477
231.94	0.31561
232.18	0.31646
232.43	0.3173
233.01	0.31814
234.1	0.31899
234.74	0.32068
234.88	0.32152
235.2	0.32236
235.29	0.32405
235.54	0.32489
235.89	0.32574
236.45	0.32743
236.9	0.32827
237.03	0.32911
237.43	0.32996
237.61	0.3308
237.72	0.33165
238.57	0.33249
239.03	0.33333
239.31	0.33418
239.95	0.33502
240.79	0.33586
240.93	0.33671
241.11	0.33755
241.28	0.3384
241.6	0.33924
242.3	0.34093
243.29	0.34177
243.76	0.34262
243.91	0.34346
244.34	0.3443
245.05	0.34599
245.1	0.34684
245.82	0.34768
246.31	0.34852
246.34	0.34937
246.36	0.35021
246.45	0.35105
246.49	0.3519
247.61	0.35274
247.63	0.35359
247.8	0.35443
247.89	0.35527
249.24	0.35612
249.34	0.35696
250.54	0.35781
251.21	0.35865
252.19	0.35949
253.47	0.36034
254.09	0.36118
254.22	0.36203
255.5	0.36287
256.14	0.36371
257.47	0.36456
257.56	0.3654
257.97	0.36624
259.27	0.36709
259.99	0.36793
260.68	0.36878
262.17	0.36962
262.35	0.37046
262.55	0.37131
262.61	0.37215
262.65	0.373
264.57	0.37384
264.72	0.37468
265	0.37553
265.39	0.37637
266.57	0.37722
266.75	0.37806
267.98	0.3789
268.16	0.37975
269.17	0.38059
270.84	0.38143
271.16	0.38228
271.18	0.38312
271.26	0.38397
272.16	0.38481
272.29	0.38565
272.51	0.3865
272.98	0.38734
273.65	0.38819
275.44	0.38903
275.68	0.38987
275.84	0.39072
276.75	0.39156
276.95	0.39241
277.61	0.39325
279.06	0.39409
279.51	0.39494
279.58	0.39578
279.72	0.39662
280.78	0.39747
281.17	0.39831
281.45	0.39916
283.1	0.4
283.1	0.40084
284.56	0.40169
285	0.40253
285.57	0.40338
286.21	0.40422
286.4	0.40506
286.87	0.40591
287.58	0.40675
288.39	0.40759
288.48	0.40844
290.51	0.40928
290.9	0.41013
291.26	0.41097
291.73	0.41181
292.69	0.41266
293.16	0.4135
293.76	0.41435
295.28	0.41519
297.12	0.41603
298.14	0.41688
299.05	0.41772
299.39	0.41857
299.92	0.41941
300.43	0.42025
300.47	0.4211
300.83	0.42194
301.82	0.42278
303.66	0.42363
304.34	0.42447
305.04	0.42532
306.26	0.42616
306.46	0.427
306.94	0.42785
307	0.42869
307.43	0.42954
307.9	0.43038
308.42	0.43122
309.52	0.43207
311.35	0.43291
311.69	0.43376
311.88	0.4346
313.09	0.43544
313.16	0.43629
315.03	0.43797
315.46	0.43882
315.67	0.43966
316.22	0.44051
316.84	0.44135
318.53	0.44219
319.62	0.44304
320.78	0.44388
320.79	0.44473
320.86	0.44557
321.45	0.44641
321.75	0.44726
324.29	0.4481
325.43	0.44895
325.76	0.44979
325.91	0.45063
327.29	0.45148
329.48	0.45232
329.59	0.45316
330.52	0.45401
330.75	0.45485
330.8	0.4557
331.17	0.45654
332.11	0.45738
332.73	0.45823
333.35	0.45907
335.24	0.45992
336.19	0.46076
336.67	0.4616
337.53	0.46245
338.77	0.46329
338.83	0.46414
339.5	0.46498
340.08	0.46582
340.71	0.46667
340.92	0.46751
341.13	0.46835
342.33	0.4692
342.83	0.47004
343.74	0.47089
345.86	0.47173
346.43	0.47257
346.64	0.47342
347.15	0.47426
349.77	0.47511
350.32	0.47595
352.54	0.47679
354.19	0.47764
355.93	0.47848
356.22	0.47932
357.69	0.48017
359.05	0.48101
360.56	0.48186
361.15	0.4827
361.93	0.48354
363.92	0.48439
364.96	0.48523
365.45	0.48608
365.83	0.48692
367.31	0.48776
368.64	0.48861
369.67	0.48945
370.33	0.4903
370.44	0.49114
371.93	0.49198
372.28	0.49283
373.06	0.49367
373.18	0.49451
373.54	0.49536
373.63	0.4962
373.79	0.49705
373.88	0.49789
374.04	0.49873
374.34	0.49958
374.58	0.50042
375.69	0.50127
375.9	0.50211
376.13	0.50295
376.35	0.5038
379.53	0.50464
382.62	0.50549
387.84	0.50633
388.22	0.50717
388.94	0.50802
389.53	0.50886
390.54	0.5097
396.47	0.51055
397.56	0.51139
399.92	0.51224
401.03	0.51308
404.74	0.51392
407.05	0.51477
407.07	0.51561
411.7	0.51646
412.47	0.5173
413.47	0.51814
420.08	0.51899
420.83	0.51983
424.35	0.52068
424.9	0.52152
425.66	0.52236
426.23	0.52321
426.66	0.52405
428.62	0.52489
431.24	0.52574
437.65	0.52658
438.04	0.52743
440.56	0.52827
441.78	0.52996
443.22	0.5308
447.89	0.53165
449.31	0.53249
450.32	0.53333
453.75	0.53418
456.98	0.53502
458.34	0.53586
460.25	0.53671
461.7	0.53755
464.53	0.5384
466.1	0.53924
467.46	0.54008
469.04	0.54093
469.36	0.54177
469.67	0.54262
469.73	0.54346
470.17	0.5443
470.24	0.54515
470.45	0.54599
470.46	0.54684
470.62	0.54768
471.62	0.54852
473.58	0.54937
476.19	0.55021
476.44	0.55105
476.46	0.5519
477.55	0.55274
480.22	0.55359
480.65	0.55443
480.76	0.55527
481.78	0.55612
481.95	0.55696
484.15	0.55781
485.58	0.55865
487.38	0.55949
487.88	0.56034
488.81	0.56118
492.07	0.56203
492.15	0.56371
493.07	0.56456
493.66	0.5654
496.56	0.56624
496.64	0.56709
498.84	0.56793
501.69	0.56878
502.05	0.56962
502.27	0.57046
502.92	0.57131
503.44	0.57215
504.66	0.573
504.8	0.57384
506.25	0.57468
506.72	0.57553
510.55	0.57637
512.43	0.57722
513.5	0.57806
515.86	0.5789
517.05	0.57975
517.15	0.58059
517.28	0.58143
519.8	0.58228
520.7	0.58312
520.98	0.58397
521.63	0.58481
523.26	0.58565
526.33	0.5865
526.44	0.58734
527.73	0.58819
528.42	0.58903
529.41	0.58987
530.36	0.59072
531.12	0.59156
532.63	0.59241
534.28	0.59325
534.31	0.59409
536.48	0.59494
536.62	0.59578
536.72	0.59662
537.41	0.59747
537.68	0.59831
541.42	0.59916
541.89	0.6
542.11	0.60084
544.86	0.60169
545.15	0.60253
545.55	0.60338
545.72	0.60422
545.95	0.60506
546.33	0.60591
549.34	0.60675
549.67	0.60759
549.97	0.60844
552.61	0.60928
554.91	0.61013
555.08	0.61097
556.22	0.61181
556.34	0.61266
557.4	0.6135
557.78	0.61435
558.46	0.61519
559.06	0.61603
559.4	0.61688
560.81	0.61772
562.61	0.61857
563.28	0.61941
564.1	0.62025
564.53	0.6211
565.93	0.62194
567.58	0.62278
568.02	0.62363
568.37	0.62447
569.79	0.62532
569.8	0.62616
573.22	0.627
573.37	0.62785
574.11	0.62869
574.69	0.62954
575.45	0.63038
577.3	0.63122
578.46	0.63207
580.63	0.63291
582.05	0.63376
583.25	0.6346
583.9	0.63544
584.19	0.63629
585.75	0.63713
586.78	0.63797
587.92	0.63882
589.63	0.63966
589.76	0.64051
592.51	0.64135
592.62	0.64219
593.42	0.64304
594.2	0.64388
596.05	0.64473
596.38	0.64557
598.33	0.64641
598.33	0.64726
599.92	0.6481
600.49	0.64895
601.65	0.64979
602.84	0.65063
602.9	0.65148
604.65	0.65232
606.28	0.65316
606.42	0.65401
608.01	0.65485
608.87	0.6557
609.65	0.65654
612.98	0.65738
614.81	0.65823
616.05	0.65907
616.34	0.65992
616.43	0.66076
617.38	0.6616
617.97	0.66245
618.87	0.66329
622.32	0.66414
624.11	0.66498
624.39	0.66582
624.78	0.66667
625.53	0.66751
629.46	0.66835
629.52	0.6692
629.93	0.67004
630.35	0.67089
630.61	0.67173
631.02	0.67257
631.74	0.67342
635.26	0.67426
636.59	0.67511
638.01	0.67595
638.93	0.67679
640.71	0.67764
641.59	0.67848
642.96	0.67932
643.16	0.68017
644.99	0.68101
646.41	0.68186
646.5	0.6827
648.45	0.68354
648.54	0.68439
648.88	0.68523
651.77	0.68608
652.93	0.68692
653.25	0.68776
654.07	0.68861
655.63	0.68945
656.14	0.6903
657.31	0.69114
659.38	0.69198
660.26	0.69283
662.1	0.69367
662.86	0.69451
665.72	0.69536
665.81	0.6962
666.06	0.69705
667.09	0.69789
667.76	0.69873
668.51	0.69958
669.78	0.70042
669.82	0.70127
670.29	0.70211
670.45	0.70295
670.66	0.7038
670.91	0.70464
671.35	0.70549
672.1	0.70633
672.21	0.70717
672.42	0.70802
672.63	0.70886
672.64	0.7097
673.02	0.71055
673.41	0.71139
674.1	0.71224
674.32	0.71308
674.39	0.71392
675.15	0.71477
675.57	0.71561
675.72	0.71646
675.8	0.7173
676.46	0.71814
676.71	0.71899
677.19	0.71983
677.99	0.72068
678.05	0.72152
678.3	0.72236
678.4	0.72321
679.13	0.72405
679.66	0.72489
681.33	0.72574
681.95	0.72658
682.53	0.72743
682.58	0.72827
682.76	0.72911
685	0.72996
685.34	0.7308
685.94	0.73165
686.21	0.73249
686.32	0.73333
686.92	0.73418
687.1	0.73502
687.95	0.73586
688.45	0.73671
688.72	0.73755
688.91	0.7384
688.98	0.73924
689.61	0.74008
689.65	0.74093
690.51	0.74177
690.62	0.74262
690.66	0.74346
691.81	0.7443
692.15	0.74515
692.92	0.74599
693.04	0.74684
693.93	0.74768
694.11	0.74852
694.5	0.74937
694.51	0.75021
695.09	0.75105
695.23	0.7519
695.4	0.75274
695.77	0.75359
697.51	0.75443
697.71	0.75527
699.74	0.75612
699.8	0.75696
701.18	0.75781
701.76	0.75865
702.31	0.75949
702.73	0.76034
702.77	0.76118
702.78	0.76203
704.1	0.76287
704.28	0.76371
704.45	0.76456
705.18	0.7654
705.85	0.76624
706.52	0.76709
707.16	0.76793
709.06	0.76878
709.75	0.76962
710.36	0.77046
712.66	0.77131
712.98	0.77215
713.16	0.773
716.22	0.77384
717.73	0.77468
718.23	0.77553
719.31	0.77637
721.69	0.77722
722.57	0.77806
725.94	0.7789
728.76	0.77975
730.93	0.78059
731.01	0.78143
732.49	0.78228
735.05	0.78312
736.19	0.78397
739.72	0.78481
740.39	0.78565
742.14	0.7865
742.25	0.78734
742.93	0.78819
747.69	0.78903
750.85	0.78987
751.87	0.79072
754.26	0.79156
754.97	0.79241
756.1	0.79325
757.54	0.79409
762.2	0.79494
764.21	0.79578
765.57	0.79662
769.24	0.79747
770.85	0.79831
771.03	0.79916
772.77	0.8
773.92	0.80084
780.3	0.80169
781.62	0.80253
782.31	0.80338
784.41	0.80422
789.32	0.80506
789.44	0.80591
790.2	0.80675
800.24	0.80759
800.24	0.80844
806.73	0.80928
807.07	0.81013
814.89	0.81097
818.1	0.81181
825.17	0.81266
827.7	0.8135
829.13	0.81435
842.85	0.81519
843.97	0.81603
857.85	0.81688
861.52	0.81772
872.33	0.81857
878.72	0.81941
889.45	0.82025
903.24	0.8211
918.14	0.82194
935.06	0.82278
949.19	0.82363
964.62	0.82447
979	0.82532
995.63	0.82616
1009.6	0.827
1022.6	0.82785
1035.7	0.82869
1047.5	0.82954
1060.3	0.83038
1070.5	0.83122
1081.4	0.83207
1090.3	0.83291
1098.6	0.83376
1106.9	0.8346
1113.9	0.83544
1122.2	0.83629
1131.3	0.83713
1140.4	0.83797
1149.3	0.83882
1159.2	0.83966
1168.6	0.84051
1178.8	0.84135
1189	0.84219
1198.8	0.84304
1210.1	0.84388
1221.8	0.84473
1232.3	0.84557
1491.4	0.84641
1494.8	0.84726
1499.3	0.8481
1503.3	0.84895
1506.8	0.84979
1510.4	0.85063
1514.5	0.85148
1519.1	0.85232
1521.8	0.85316
1527	0.85401
1530.6	0.85485
1535.3	0.8557
1538.6	0.85654
1543.4	0.85738
1546.6	0.85823
1550.9	0.85907
1554.2	0.85992
1558	0.86076
1561.2	0.8616
1564	0.86245
1566.7	0.86329
1569.4	0.86414
1571	0.86498
1650.1	0.86582
1655	0.86667
1659.9	0.86751
1664.5	0.86835
1669.4	0.8692
1673.3	0.87004
1677.6	0.87089
1681.4	0.87173
1684.8	0.87257
1688.5	0.87342
1691.5	0.87426
1694.7	0.87511
1698.7	0.87595
1702.1	0.87679
1704.7	0.87764
1706.3	0.87848
1706.8	0.87932
1707.8	0.88017
1709.2	0.88186
1709.7	0.88354
1710.2	0.88439
1710.2	0.88523
1710.8	0.88608
1711.8	0.88692
1712.3	0.88776
1712.8	0.88945
1822.7	0.8903
1828.1	0.89114
1833.1	0.89198
1837.6	0.89283
1841.6	0.89367
1846	0.89451
1850.5	0.89536
1854	0.8962
1858.4	0.89705
1862.2	0.89789
1866.1	0.89873
1869	0.89958
1872.9	0.90042
1876.3	0.90127
1880.1	0.90211
1884.5	0.90295
1888.1	0.9038
1892.5	0.90464
1896.5	0.90549
1899.8	0.90633
1903.2	0.90717
1907.1	0.90802
1911.4	0.90886
1915.8	0.9097
1919.4	0.91055
1923.4	0.91139
1927.7	0.91224
1935.7	0.91392
1938	0.91477
1940.6	0.91561
1945.3	0.9173
3820.2	0.91983
3820.4	0.92068
3821.5	0.92152
3822.2	0.92236
3822.8	0.92321
3826.2	0.92405
3826.4	0.92489
3830.5	0.92574
3833.1	0.92658
3838.2	0.92743
3842.8	0.92827
3846.8	0.92911
3851.6	0.92996
3856.1	0.9308
3861	0.93165
3865.7	0.93249
3871.7	0.93333
3876.7	0.93418
3879	0.93502
3881.7	0.93586
3883.9	0.93671
3886.4	0.93755
3887	0.9384
3887.6	0.93924
3889	0.94008
3889.9	0.94093
3890.6	0.94177
3891.2	0.94262
3893.8	0.94346
3897.4	0.9443
3899.3	0.94515
3903.5	0.94599
3908	0.94684
3913.1	0.94768
3917.9	0.94852
3923.7	0.94937
3928.9	0.95021
3932.9	0.95105
3936.2	0.9519
3941.4	0.95274
3945.2	0.95359
3952.2	0.95443
3957.6	0.95527
3964.2	0.95612
3969.5	0.95696
3977.4	0.95781
3984.4	0.95865
3993.7	0.95949
4001.5	0.96034
4008.5	0.96118
4016.1	0.96203
4025.4	0.96287
4035.4	0.96371
4044.7	0.96456
4052.8	0.9654
4062.5	0.96624
4069.5	0.96709
4076.4	0.96793
4083.4	0.96878
4089.9	0.96962
4097.3	0.97046
4104	0.97131
4109.3	0.97215
4115.4	0.973
4121.1	0.97384
4126.5	0.97468
4131.9	0.97553
4135.9	0.97637
4141.4	0.97722
4145.3	0.97806
4149.1	0.9789
4153.9	0.97975
4155.4	0.98059
53731	0.98143
53734	0.98228
53736	0.98312
53739	0.98397
53742	0.98481
53742	0.98565
53743	0.9865
53746	0.98734
53748	0.98819
53753	0.98903
53756	0.98987
53757	0.99072
53757	0.99156
53759	0.99241
53761	0.99325
53762	0.99409
53764	0.99494
53767	0.99578
53770	0.99662
53772	0.99747
53774	0.99831
53776	0.99916
53777	1


==> figures/old_set/source/data/CDFs/HMMRuralCDF.txt <==
0		0
20.342	0.1
53.527	0.2
89.235	0.3
182.06	0.5
274.89	0.8
451.15	1


==> figures/old_set/source/data/CDFs/HMMRuralCDFN8.txt <==
126.17	0
126.17	0.33333
174.35	0.66667
427.14	1


==> figures/old_set/source/data/CDFs/HMMUrbanCDF.txt <==
1.7375	0
1.7375	0.2
52.29	0.4
60.231	0.6
107.28	0.8
114.8	1


==> figures/old_set/source/data/CDFs/HMMUrbanCDFN8.txt <==
1.7375	0
1.7375	0.11111
9.1232	0.22222
23.491	0.33333
35.528	0.44444
52.29	0.55556
135.4	0.66667
166.44	0.77778
185.14	0.88889
208.9	1


==> figures/old_set/source/data/CDFs/HMMUrbanCDFQ.txt <==
4.8489	0
4.8489	0.14286
28.051	0.28571
36.652	0.42857
50.347	0.57143
105.59	0.71429
111.88	0.85714
176.24	1


==> figures/old_set/source/data/CDFs/outputPlotUrbanCDFs.txt <==
set xlabel 'Localization Error (meters)'
set ylabel "CDF(Loc. Error)"
set grid
set terminal postscript eps enhanced 25
set output "urbanCDF.eps"
set key   bottom
set xr [0:600]
plot "HMMUrbanCDFQ.txt" using 1:2	title 'HMM'  with linespoints  lw 3 pt 4 ps 2,\
"CellUrbanCDF.txt" using 1:2	title 'CellSense'  with linespoints pi 50 lw 3 pt 6 ps 2 ,\
"CellHUrbanCDF.txt" using 1:2	title 'CellSense-Hybrid'  with linespoints pi 50 lw 3 pt 5 ps 2,\
"DeterUrbanCDF.txt" using 1:2	title 'Deterministic Technique'  with linespoints pi 50 lw 3 pt 8 ps 2 ,\
"GoogleUrbanCDF.txt" using 1:2	title 'Google Mylocation'  with linespoints pi 50 lw 3 pt 9 ps 2
set output

==> figures/old_set/source/data/VaryD.txt <==
#D		
10	223.7422372	91.55782295
20	399.6105987	84.32751678
30	451.2236477	93.82810283
40	414.4089206	69.8640517
50	388.8220186	108.801293
60	482.2881188	55.93877373
70	347.6649015	104.5891973
80	446.5042874	139.3932927
90	489.5593238	111.8815347
100	571.9983757	158.8723216


==> figures/old_set/source/data/VaryEndD.txt <==
#D	#D	
0.1	281.0632524	111.8104855
0.05	387.9861813	60.23121075
0.033333333	482.2881188	122.1601012
0.025	268.8815399	99.2711484
0.02	225.7583167	209.4558259
0.016666667	628.8198122	55.93877373
0.014285714	164.5193656	7.838542574
0.0125	344.7414022	516.6815952
0.011111111	489.5593238	336.4052304
0.01	472.3874677	262.1005666


==> figures/old_set/source/data/VaryEndD_PI.txt <==
#D	#D	
0.1	281.0632524	111.8104855
0.05	387.9861813	60.23121075
0.033333333	482.2881188	122.1601012
0.025	268.8815399	99.2711484
0.02	225.7583167	209.4558259
0.016666667	628.8198122	55.93877373
0.014285714	164.5193656	7.838542574
0.0125	344.7414022	516.6815952
0.011111111	489.5593238	336.4052304
0.01	472.3874677	262.1005666


==> figures/old_set/source/data/VaryEndW.txt <==
#W		
1	295.6226478	119.0086465
2	264.0400957	111.2192817
3	285.4547021	104.8012908
4	314.1088838	106.9475146
5	281.0632524	115.3117698
6	363.5146098	90.23664049
7	262.3351467	98.07351012
8	489.5744642	106.8641774
9	278.2883154	85.59525537
10	182.0612446	129.1266545


==> figures/old_set/source/data/VaryEndWNeighbors8.txt <==
#W	Testbed 1	Testbed2
1	231.1335368	122.5666025
2	291.430876	88.12578785
3	287.2391042	105.5912258
4	427.1409567	88.12578785
5	506.3508528	52.29020409
6	387.9310017	77.8028902
7	569.2263899	105.5912258
8	174.3474134	133.8388928
9	290.3300228	67.47999255
10	379.4488036	30.70671874


==> figures/old_set/source/data/VaryEndW_PI.txt <==
#W	Testbed 1	Testbed2
1	280.62	125.1638247
2	228.1439656	104.5891973
3	268.2330577	105.5912258
4	314.1088838	107.8819152
5	245.9697263	112.7928796
6	312.9766084	77.8028902
7	347.0735382	50.34650198
8	495.6001511	133.8388928
9	281.8715087	88.12578785
10	182.0612446	114.8049726


==> figures/old_set/source/data/VaryW.txt <==
#W		
1	295.6226478	119.0086465
2	264.0400957	111.8815347
3	304.1915098	106.9475146
4	313.6293334	104.5891973
5	223.7422372	108.7646863
6	299.9070788	103.2288654
7	287.2391042	85.46602652
8	350.035727	91.55782295
9	279.4205907	89.18121417
10	402.6433349	105.5912258


==> figures/old_set/source/eps/CDFs/Code/CellHRuralCDF.txt <==
1.8651	0
1.8651	0.0017452
3.5873	0.0034904
4.412	0.0052356
12.789	0.0069808
13.725	0.008726
14.457	0.010471
15.23	0.012216
16.601	0.013962
17.652	0.015707
18.748	0.017452
20.107	0.019197
20.162	0.020942
20.649	0.022688
21.49	0.024433
22.506	0.026178
22.709	0.027923
22.796	0.029668
23.09	0.031414
23.247	0.033159
23.346	0.034904
23.531	0.036649
23.785	0.038394
24.005	0.04014
24.788	0.041885
25.242	0.04363
25.342	0.045375
25.355	0.04712
25.795	0.048866
25.967	0.050611
27.379	0.052356
28.521	0.054101
28.951	0.057592
29.074	0.064572
29.208	0.066318
29.299	0.068063
29.458	0.069808
29.817	0.071553
30.247	0.073298
30.278	0.075044
30.359	0.076789
31.055	0.078534
31.255	0.080279
31.39	0.082024
31.449	0.08377
32.254	0.085515
32.407	0.08726
33.146	0.089005
33.374	0.09075
34.267	0.092496
35.369	0.094241
36.618	0.095986
37.178	0.097731
37.761	0.099476
39.51	0.10122
39.592	0.10297
40.869	0.10471
40.955	0.10646
41.02	0.1082
41.588	0.10995
42.253	0.11169
42.355	0.11344
42.974	0.11518
44.682	0.11693
45.564	0.11867
45.588	0.12042
45.708	0.12216
46.113	0.12391
46.126	0.12565
46.367	0.1274
47.6	0.12914
47.748	0.13089
47.779	0.13264
49.796	0.13438
50.009	0.13613
51.423	0.13787
51.731	0.13962
52.411	0.14136
52.553	0.14311
54.202	0.14485
54.367	0.1466
54.736	0.14834
55.283	0.15009
55.518	0.15183
55.767	0.15358
55.964	0.15532
56.274	0.15707
57.274	0.15881
58.458	0.16056
58.628	0.1623
58.998	0.16405
59.723	0.16579
59.89	0.16754
60.243	0.16928
60.882	0.17103
61.402	0.17277
61.874	0.17452
62.041	0.17627
62.165	0.17801
62.809	0.17976
63.074	0.1815
63.563	0.18325
63.897	0.18499
64.083	0.18674
65.191	0.18848
66.287	0.19023
66.607	0.19197
67.003	0.19372
69.998	0.19546
70.958	0.19721
71.606	0.19895
71.623	0.2007
71.917	0.20244
72.554	0.20419
75.17	0.20593
75.643	0.20768
78.061	0.20942
79.279	0.21117
79.467	0.21291
79.933	0.2164
80.325	0.21815
82.416	0.2199
82.556	0.22164
83.713	0.22339
85.829	0.22513
88.213	0.22688
88.637	0.22862
89.394	0.23037
90.967	0.23211
92.065	0.23386
93.728	0.2356
94.825	0.23735
95.003	0.23909
97.619	0.24084
98.923	0.24258
101.35	0.24433
101.78	0.24607
102.01	0.24782
102.29	0.24956
105.28	0.25131
106.62	0.25305
107.21	0.2548
107.87	0.25654
110.63	0.25829
112.12	0.26003
112.44	0.26178
112.63	0.26353
113.29	0.26527
113.32	0.26702
113.79	0.26876
113.89	0.27051
114.7	0.27225
114.99	0.274
115.65	0.27574
117.24	0.27749
118.28	0.27923
121.66	0.28098
121.72	0.28272
122	0.28447
122.74	0.28621
123.1	0.28796
123.6	0.2897
124.78	0.29145
125.99	0.29319
126.67	0.29494
127.11	0.29668
127.11	0.29843
127.59	0.30017
129.18	0.30192
131.06	0.30366
131.24	0.30541
131.48	0.30716
132.55	0.3089
132.63	0.31065
136.61	0.31239
137.59	0.31414
137.98	0.31588
138.4	0.31763
138.66	0.31937
139.25	0.32112
139.69	0.32286
140.54	0.32461
141	0.32635
141.79	0.3281
143.24	0.32984
143.35	0.33159
145.35	0.33333
145.55	0.33508
146.33	0.33682
149.85	0.33857
150.27	0.34031
150.86	0.34206
150.99	0.3438
151.24	0.34555
151.44	0.34729
151.66	0.34904
152.07	0.35079
152.61	0.35253
153.61	0.35428
154.07	0.35602
154.66	0.35777
158.66	0.35951
160.86	0.36126
161.65	0.363
162.65	0.36475
163.45	0.36649
163.68	0.36824
164.73	0.36998
164.95	0.37173
165.09	0.37347
165.37	0.37522
167.33	0.37696
170.23	0.37871
170.66	0.38045
170.8	0.3822
171.83	0.38394
174.08	0.38569
176.43	0.38743
176.73	0.38918
177.31	0.39092
178.23	0.39267
179.49	0.39442
179.52	0.39616
180.28	0.39791
181.59	0.39965
181.81	0.4014
184.13	0.40314
187.51	0.40489
188.08	0.40663
188.92	0.40838
189.87	0.41012
190.04	0.41187
190.99	0.41361
191.18	0.41536
191.99	0.4171
194.37	0.41885
194.64	0.42059
197.3	0.42234
198.43	0.42408
199.11	0.42583
199.88	0.42757
200.99	0.42932
201.31	0.43106
202.11	0.43281
204.49	0.43455
205.86	0.4363
207.25	0.43805
207.36	0.43979
208.86	0.44154
208.94	0.44328
209.9	0.44503
212	0.44677
212.11	0.44852
213.63	0.45026
213.8	0.45201
214.56	0.45375
214.64	0.4555
217.11	0.45724
218.45	0.45899
219.06	0.46073
221.43	0.46248
222.63	0.46422
222.87	0.46597
223.58	0.46771
224.26	0.46946
225.09	0.4712
227.78	0.47295
228.05	0.47469
228.53	0.47644
230	0.47818
230.31	0.47993
231.29	0.48168
231.69	0.48342
232.88	0.48517
237.13	0.48691
237.43	0.48866
238.48	0.4904
238.64	0.49215
238.86	0.49389
239.58	0.49564
240.28	0.49738
241.03	0.49913
241.84	0.50087
243.21	0.50262
243.63	0.50436
247.9	0.50611
250.01	0.50785
251.06	0.5096
252.39	0.51134
252.5	0.51309
252.79	0.51483
252.96	0.51658
253.09	0.51832
256.61	0.52007
256.76	0.52182
257.03	0.52356
258.13	0.52531
260.2	0.52705
262.69	0.5288
264.86	0.53054
264.86	0.53229
267.4	0.53403
267.53	0.53578
267.7	0.53752
270	0.53927
270.96	0.54101
272.51	0.54276
277.16	0.5445
278.55	0.54625
279.71	0.54799
280.16	0.54974
281.68	0.55148
282.78	0.55323
287.02	0.55497
290.75	0.55672
292.17	0.55846
293.67	0.56021
296.81	0.56195
297.25	0.5637
299.41	0.56545
303.35	0.56719
303.86	0.56894
304.68	0.57068
304.9	0.57243
305.07	0.57417
306.62	0.57592
307.14	0.57766
307.7	0.57941
307.74	0.58115
308.56	0.5829
309.6	0.58464
311.76	0.58639
312.36	0.58813
312.86	0.58988
313.17	0.59162
313.63	0.59337
314.52	0.59511
316.66	0.59686
317.07	0.5986
317.41	0.60035
321.58	0.60209
322.3	0.60384
322.93	0.60558
324.57	0.60733
324.66	0.60908
327.26	0.61082
327.26	0.61257
329.35	0.61431
330.73	0.61606
330.95	0.6178
332.72	0.61955
332.74	0.62129
332.82	0.62304
333.04	0.62478
333.27	0.62653
334.13	0.62827
336.5	0.63002
339.59	0.63176
340.55	0.63351
342.27	0.63525
344.85	0.637
346.2	0.63874
346.95	0.64049
347.07	0.64223
347.82	0.64398
351.1	0.64572
353.26	0.64747
354.25	0.64921
355.19	0.65096
360.5	0.65271
361.38	0.65445
362.08	0.6562
363.03	0.65794
367.28	0.65969
370.26	0.66143
370.58	0.66318
374.65	0.66492
376.15	0.66667
377.82	0.66841
377.85	0.67016
381.77	0.6719
384.67	0.67365
385.44	0.67539
385.53	0.67714
388.67	0.67888
390.36	0.68063
390.64	0.68237
394.43	0.68412
396.5	0.68586
398.34	0.68761
399.99	0.68935
400.75	0.6911
401.34	0.69284
401.56	0.69459
401.98	0.69634
401.98	0.69808
402.13	0.69983
402.22	0.70157
402.33	0.70332
402.9	0.70506
403.7	0.70681
405.55	0.70855
406.05	0.7103
409.07	0.71204
411.47	0.71379
413.52	0.71553
418.06	0.71728
420.09	0.71902
420.31	0.72077
420.33	0.72251
422.37	0.72426
428.08	0.726
428.66	0.72775
434.1	0.72949
434.87	0.73124
435.83	0.73298
437.77	0.73473
441.34	0.73647
446.32	0.73822
447.36	0.73997
450.92	0.74171
453.83	0.74346
454.91	0.7452
459.44	0.74695
462.69	0.74869
467.23	0.75044
471.5	0.75218
482.01	0.75393
499.5	0.75567
513.51	0.75742
526.72	0.75916
541.92	0.76091
555.94	0.76265
569.55	0.7644
582.83	0.76614
596.87	0.76789
608.54	0.76963
611.73	0.77138
617.77	0.77312
623.87	0.77487
626.6	0.77661
630.73	0.77836
638.92	0.7801
641.15	0.78185
647.56	0.7836
653.31	0.78534
654.58	0.78709
655.09	0.78883
655.76	0.79058
656.96	0.79232
658.41	0.79407
660.83	0.79581
662.81	0.79756
663.21	0.7993
665.97	0.80105
667.28	0.80279
668.16	0.80454
669.9	0.80628
671.4	0.80803
672.75	0.80977
675.38	0.81152
678.54	0.81326
678.94	0.81501
684.59	0.81675
688.79	0.8185
689.13	0.82024
690.94	0.82199
695.78	0.82373
695.84	0.82548
699.27	0.82723
701.59	0.82897
702.03	0.83072
702.09	0.83246
704.3	0.83421
714.32	0.83595
715.12	0.8377
724.79	0.83944
727.11	0.84119
735.17	0.84293
737.96	0.84468
747.65	0.84642
747.69	0.84817
758.96	0.84991
760.71	0.85166
768.31	0.8534
774.21	0.85515
778.58	0.85689
789.48	0.85864
799.4	0.86038
810.15	0.86213
820.27	0.86387
829.4	0.86562
829.96	0.86736
837.38	0.86911
837.94	0.87086
845	0.8726
846.12	0.87435
853.65	0.87609
859.06	0.87784
859.68	0.87958
864.72	0.88133
867.54	0.88307
868.98	0.88482
872.53	0.88656
873.88	0.88831
876.71	0.89005
878.45	0.8918
880.2	0.89354
882.36	0.89529
885.49	0.89703
889.68	0.89878
892.17	0.90052
892.81	0.90227
896.3	0.90401
898.23	0.90576
899.95	0.9075
900.26	0.90925
901.57	0.91099
1019.8	0.91274
1028.4	0.91449
1035.5	0.91623
1041.8	0.91798
1046.5	0.91972
1050.8	0.92147
1053.5	0.92321
1055.4	0.92496
1055.4	0.9267
1056.9	0.92845
1057.3	0.93368
1057.7	0.93543
1060	0.93717
1062.4	0.93892
1066.5	0.94066
1071.5	0.94241
1076.3	0.94415
1081.5	0.9459
1088.5	0.94764
1095.6	0.94939
1103.5	0.95113
1111.4	0.95288
1120.4	0.95462
1129.1	0.95637
1138.9	0.95812
1148.5	0.95986
1159.9	0.96161
1170.6	0.96335
1182.4	0.9651
1193.6	0.96684
1203.5	0.96859
1213.7	0.97033
1220.3	0.97208
1226.8	0.97382
1233	0.97557
1237.8	0.97731
1477.2	0.97906
1483	0.9808
1489.7	0.98255
1493.7	0.98429
1498.2	0.98604
1507.5	0.98953
1510.7	0.99127
1513.2	0.99302
1517.6	0.99476
1521	0.99651
1521.2	0.99825
1522.6	1


==> figures/old_set/source/eps/CDFs/Code/CellHUrbanCDF.txt <==
1.1192	0
1.1192	0.00096061
2.4809	0.0019212
4.8619	0.0028818
5.1245	0.0038425
5.5019	0.0048031
8.4685	0.0057637
8.9265	0.0067243
11.293	0.0076849
12.542	0.0086455
12.789	0.0096061
12.925	0.010567
13.214	0.011527
13.537	0.012488
13.84	0.013449
14.094	0.014409
15.129	0.01537
15.37	0.01633
15.792	0.017291
16.734	0.018252
17.249	0.019212
17.543	0.020173
17.915	0.021134
17.93	0.022094
17.942	0.023055
18.105	0.024015
18.455	0.024976
18.874	0.025937
19.019	0.026897
19.455	0.027858
19.465	0.028818
19.575	0.029779
19.656	0.03074
19.752	0.0317
19.762	0.032661
19.872	0.033622
19.966	0.034582
20.053	0.035543
20.134	0.036503
20.218	0.037464
20.632	0.038425
20.639	0.039385
20.663	0.040346
20.695	0.041306
20.718	0.042267
20.833	0.043228
20.977	0.045149
21.05	0.04611
21.272	0.04707
21.714	0.049952
21.792	0.050913
22.015	0.051873
22.741	0.052834
22.847	0.053794
22.895	0.054755
23.506	0.055716
23.703	0.056676
23.717	0.057637
23.859	0.058598
23.864	0.059558
24.045	0.060519
24.291	0.061479
24.421	0.06244
24.637	0.063401
24.791	0.064361
24.856	0.065322
25.012	0.066282
25.348	0.086455
25.51	0.087416
25.804	0.088377
25.87	0.089337
26.198	0.090298
26.279	0.09318
26.69	0.09414
26.944	0.095101
27.029	0.096061
27.232	0.097022
27.245	0.097983
27.535	0.098943
27.66	0.099904
27.882	0.10086
28.029	0.10183
28.074	0.10279
28.215	0.10375
28.387	0.10471
28.459	0.10567
29.006	0.10663
29.243	0.10759
30.027	0.10855
30.091	0.10951
30.627	0.11047
30.811	0.11143
31.109	0.11239
31.248	0.11335
31.595	0.11431
32.379	0.11527
32.729	0.11623
32.817	0.1172
32.965	0.11816
33.163	0.11912
33.312	0.12008
34.287	0.12104
35.299	0.122
35.501	0.12296
38.189	0.12392
38.322	0.12488
38.791	0.12584
39.231	0.1268
40.184	0.12776
40.719	0.12872
42.934	0.13064
43.368	0.1316
44.571	0.13256
44.666	0.13353
46.916	0.13449
47.347	0.13545
47.606	0.13641
47.611	0.13737
47.943	0.13833
48.081	0.13929
48.733	0.14025
49.115	0.14121
49.336	0.14217
49.511	0.14313
49.566	0.14409
49.748	0.16042
49.802	0.16138
49.855	0.16234
49.935	0.1633
50.228	0.16427
50.308	0.16619
50.347	0.16715
50.579	0.16907
50.692	0.17003
50.75	0.17099
50.837	0.17195
50.909	0.18156
51.01	0.18252
51.084	0.18444
51.142	0.1854
51.196	0.18636
51.263	0.19885
51.509	0.20077
51.559	0.20269
51.62	0.20365
51.879	0.20461
51.979	0.20845
52.225	0.20941
52.237	0.21134
52.279	0.2123
52.29	0.21326
52.392	0.21422
52.403	0.21518
52.476	0.21614
52.626	0.2171
52.762	0.21806
52.872	0.21902
52.981	0.21998
52.986	0.22094
53.115	0.2219
53.123	0.22286
53.186	0.22382
53.382	0.22478
53.613	0.22671
53.945	0.22767
53.966	0.22863
54.039	0.22959
54.129	0.23151
54.13	0.23343
54.149	0.23439
54.207	0.23535
54.265	0.23727
54.3	0.23823
54.438	0.24015
55.013	0.24111
55.07	0.24207
55.111	0.244
55.183	0.24496
55.19	0.2488
55.208	0.24976
55.405	0.25072
55.444	0.25168
55.471	0.25264
55.523	0.2536
55.523	0.25456
55.628	0.25552
55.697	0.25648
55.698	0.25744
55.702	0.25841
55.829	0.25937
55.892	0.26129
55.96	0.26321
56.05	0.26897
56.157	0.26993
56.306	0.27089
56.922	0.27185
56.999	0.27281
57.071	0.27378
57.647	0.27474
58.694	0.2757
60.09	0.27666
61.264	0.27762
61.542	0.27858
61.817	0.27954
62.832	0.2805
63.304	0.28146
63.753	0.28242
64.506	0.28338
64.677	0.28434
65.141	0.2853
65.523	0.28626
65.833	0.28722
65.89	0.28818
65.935	0.28915
66.068	0.29011
66.291	0.29107
66.294	0.29203
66.413	0.29299
66.523	0.29395
67.48	0.29491
67.677	0.29587
67.707	0.29779
67.96	0.29875
68.297	0.29971
68.347	0.30163
68.452	0.30259
68.484	0.30355
68.568	0.30451
68.754	0.30548
68.989	0.30644
69.631	0.30836
69.676	0.31028
69.741	0.31124
69.769	0.3122
69.816	0.31316
69.87	0.31412
70.119	0.31508
70.137	0.31604
70.838	0.317
72.179	0.31892
72.277	0.31988
72.32	0.32085
72.33	0.33429
72.496	0.33622
72.498	0.33718
73.221	0.33814
73.354	0.34102
73.615	0.34198
73.64	0.34294
73.783	0.3439
73.984	0.34486
74.238	0.34582
74.699	0.34678
74.799	0.34774
75.003	0.3487
75.715	0.35062
75.762	0.35255
76.263	0.35351
76.747	0.35447
77.05	0.35639
77.232	0.35735
77.338	0.35831
77.615	0.35927
77.938	0.36023
78.024	0.36215
78.13	0.36311
78.395	0.36407
78.435	0.36503
78.94	0.36599
79.175	0.36695
79.216	0.3708
79.445	0.37176
79.547	0.37368
79.875	0.37464
79.921	0.3756
79.955	0.37752
80.272	0.37848
80.327	0.37944
80.366	0.38136
80.673	0.38232
80.7	0.38329
81.051	0.38617
81.107	0.38713
81.147	0.38905
81.43	0.39289
81.516	0.39673
81.597	0.39769
81.844	0.39866
81.887	0.39962
81.928	0.40154
82.088	0.4025
82.25	0.40346
82.274	0.40442
82.297	0.40634
82.709	0.40922
82.824	0.41018
82.906	0.4121
83.209	0.41306
83.249	0.41402
83.396	0.41499
83.484	0.41595
83.563	0.41691
83.61	0.41787
83.722	0.41883
84.295	0.42267
85.04	0.42363
85.445	0.42459
87.299	0.42555
87.621	0.42651
89.313	0.42747
89.581	0.42843
89.78	0.42939
90.301	0.43036
90.605	0.43132
91.704	0.43228
91.828	0.43324
92.897	0.4342
93.761	0.43516
95.553	0.43612
96.315	0.43708
96.534	0.43804
96.722	0.439
97.183	0.43996
98.538	0.44188
98.626	0.44284
98.931	0.4438
98.976	0.44573
100.04	0.44669
100.58	0.44765
101.65	0.44861
102.16	0.44957
102.19	0.45053
102.23	0.45149
103.07	0.45245
103.56	0.45917
104.08	0.46398
104.2	0.46494
104.59	0.48319
104.6	0.48415
105.11	0.48511
105.29	0.48607
105.45	0.48703
105.48	0.48799
105.59	0.48895
105.6	0.48991
105.62	0.49087
105.64	0.49183
105.77	0.49472
105.88	0.49568
106.13	0.49664
106.15	0.4976
106.18	0.49856
106.24	0.49952
106.25	0.50144
106.27	0.5024
106.61	0.50432
106.62	0.50528
106.63	0.5072
106.67	0.50817
106.68	0.50913
106.76	0.51105
106.86	0.52257
106.91	0.52354
107.13	0.5245
107.21	0.52546
107.27	0.52642
107.3	0.52834
107.32	0.53026
107.37	0.53122
107.42	0.53218
107.88	0.5341
107.97	0.53506
108.11	0.53602
108.39	0.53698
108.43	0.53794
108.48	0.53987
108.65	0.54083
108.76	0.54179
108.97	0.54275
109.19	0.54371
109.2	0.54467
109.78	0.54563
110.24	0.54659
110.29	0.54947
110.69	0.55043
110.69	0.55139
110.71	0.55331
111.2	0.55427
111.21	0.5562
111.22	0.55812
111.73	0.56004
111.74	0.561
111.79	0.56196
111.8	0.56292
111.85	0.56484
111.88	0.58982
112.25	0.59078
112.75	0.59174
112.76	0.5927
112.77	0.59366
112.92	0.59462
113.29	0.59654
113.51	0.5975
113.75	0.59846
113.98	0.59942
114.27	0.60038
114.97	0.60134
115.15	0.60231
115.5	0.60327
116.32	0.60423
117.16	0.60519
117.88	0.60615
118.68	0.60711
118.71	0.60807
118.99	0.60903
119.17	0.60999
119.79	0.61095
120	0.61191
120.47	0.61287
120.7	0.61383
121.17	0.61479
121.37	0.61575
121.88	0.6196
121.93	0.62056
122.39	0.62248
122.45	0.62344
122.46	0.6244
122.86	0.62536
123.16	0.62632
123.67	0.62728
123.91	0.62824
124.22	0.6292
124.98	0.63016
126.68	0.63112
127.96	0.63208
128.39	0.63305
129.44	0.63401
129.79	0.63497
130.39	0.63593
130.43	0.63689
132.58	0.63785
133.44	0.63881
133.75	0.63977
135.15	0.64169
137.21	0.64265
137.74	0.64361
138.67	0.64457
138.98	0.64553
139.23	0.64649
139.58	0.64745
140.32	0.64841
141.18	0.64938
141.94	0.65034
142.67	0.6513
143.08	0.65226
143.29	0.65322
143.8	0.65418
145.2	0.65514
145.66	0.6561
146.77	0.65706
147.04	0.65802
149.11	0.65898
149.3	0.65994
151.84	0.6609
152.03	0.66186
153.03	0.66282
153.13	0.66378
153.55	0.66475
154.07	0.66571
154.94	0.66667
155.47	0.66763
156.38	0.66859
158.69	0.66955
159.57	0.67051
160.53	0.67147
160.59	0.67243
160.89	0.67339
163.85	0.67435
165.32	0.67531
165.75	0.67627
166.97	0.67723
167.22	0.67819
167.65	0.67915
169.29	0.68012
169.42	0.68108
171.43	0.68204
172.6	0.683
172.67	0.68396
173.47	0.68492
176.05	0.68588
176.65	0.68684
176.85	0.6878
177.56	0.68876
178.47	0.68972
179.78	0.69068
180.36	0.69164
180.9	0.6926
181.55	0.69356
181.73	0.69452
181.91	0.69549
182.07	0.69645
182.12	0.69741
182.91	0.69837
183.06	0.69933
183.75	0.70029
184.1	0.70125
184.36	0.70221
184.39	0.70317
184.43	0.70413
184.81	0.70509
185.44	0.70605
185.86	0.70701
186.08	0.70797
186.7	0.70893
187.25	0.70989
187.63	0.71085
188.21	0.71182
188.47	0.71278
188.52	0.71374
188.75	0.7147
189.24	0.71566
190.01	0.71662
190.04	0.71758
190.3	0.71854
190.35	0.7195
191.06	0.72046
191.13	0.72142
191.16	0.72238
191.19	0.72334
191.19	0.7243
191.68	0.72526
191.7	0.72622
192	0.72719
192.09	0.72815
192.49	0.72911
192.94	0.73007
193.07	0.73103
193.17	0.73199
193.47	0.73295
193.92	0.73391
194.06	0.73487
194.34	0.73583
194.58	0.73679
195.49	0.73775
195.71	0.73871
195.78	0.73967
195.91	0.74063
195.97	0.74159
196.15	0.74256
196.18	0.74352
196.38	0.74448
196.43	0.74544
197.3	0.7464
197.59	0.74736
197.61	0.74832
197.69	0.74928
198.58	0.75024
199.54	0.7512
199.57	0.75216
200.39	0.75312
200.49	0.75408
200.66	0.75504
200.7	0.756
200.78	0.75696
201.48	0.75793
201.49	0.75889
201.6	0.75985
202.78	0.76081
203.01	0.76177
203.3	0.76273
203.59	0.76369
204.47	0.76465
204.78	0.76561
204.93	0.76657
206.19	0.76753
206.25	0.76849
206.59	0.76945
207	0.77041
207.23	0.77137
207.39	0.77233
207.41	0.77329
207.98	0.77426
208.37	0.77522
208.4	0.77618
208.7	0.77714
210.01	0.7781
210.25	0.77906
210.84	0.78002
211.02	0.78098
212.37	0.78194
212.56	0.7829
212.65	0.78386
212.72	0.78482
212.85	0.78578
213.52	0.78674
214.81	0.7877
215.55	0.78866
215.58	0.78963
215.88	0.79059
215.89	0.79155
216.58	0.79251
217.24	0.79347
217.36	0.79443
217.72	0.79539
217.73	0.79635
218.33	0.79731
219.51	0.79827
219.61	0.79923
219.8	0.80019
221.67	0.80115
221.76	0.80211
221.89	0.80307
223.43	0.80403
224.31	0.805
224.35	0.80596
224.45	0.80692
225.39	0.80788
225.42	0.80884
225.63	0.8098
225.9	0.81076
226.26	0.81172
226.51	0.81268
226.64	0.81364
226.65	0.8146
227.73	0.81556
227.79	0.81652
228.2	0.81748
228.45	0.81844
228.77	0.8194
229.28	0.82037
230.06	0.82133
230.46	0.82229
230.77	0.82325
230.94	0.82421
231.45	0.82517
231.78	0.82613
232.81	0.82709
233.93	0.82805
235.03	0.82901
235.22	0.82997
235.91	0.83093
236.62	0.83189
236.65	0.83285
237.5	0.83381
238.81	0.83477
239.29	0.83573
240.1	0.8367
240.47	0.83766
240.61	0.83862
240.97	0.83958
242.85	0.84054
243.24	0.8415
243.43	0.84246
243.56	0.84342
244.38	0.84438
244.59	0.84534
244.7	0.8463
244.89	0.84726
244.96	0.84822
245.1	0.85014
245.16	0.8511
245.58	0.85207
245.69	0.85303
245.93	0.85399
246.01	0.85495
246.18	0.85591
246.21	0.85687
246.27	0.85783
246.36	0.85975
246.38	0.86071
246.42	0.86359
246.44	0.86455
246.52	0.86551
247.23	0.86647
247.52	0.86744
247.81	0.8684
248.15	0.86936
248.17	0.87032
248.29	0.87128
248.63	0.87224
248.78	0.8732
249.08	0.87416
249.11	0.87512
249.19	0.87608
249.47	0.87992
249.88	0.88088
250.16	0.88184
250.56	0.8828
251.13	0.88377
251.72	0.88473
254.32	0.88569
255.04	0.88665
255.58	0.88761
257.64	0.88857
258.31	0.88953
259.35	0.89049
259.98	0.89145
261.23	0.89241
263.14	0.89337
264.03	0.89433
265.33	0.89529
265.97	0.89625
266.57	0.89721
266.9	0.89817
266.96	0.89914
269.29	0.9001
270.09	0.90106
271.4	0.90202
272.33	0.90298
272.67	0.90394
276.41	0.9049
276.43	0.90586
279.26	0.90682
279.7	0.90778
281.59	0.90874
281.76	0.9097
284.44	0.91066
285.26	0.91162
285.48	0.91258
285.56	0.91354
285.75	0.91547
285.75	0.91643
286.15	0.91739
286.53	0.91835
287.31	0.91931
287.98	0.92027
288.58	0.92123
289.14	0.92219
289.32	0.92315
289.62	0.92507
289.81	0.92795
289.86	0.92891
290.44	0.92988
290.59	0.93084
290.78	0.9318
291.19	0.93276
291.65	0.93372
291.91	0.93468
292.01	0.93564
292.03	0.9366
292.21	0.93756
292.24	0.93852
292.64	0.93948
293.28	0.94044
293.38	0.9414
294.11	0.94236
294.72	0.94332
294.85	0.94428
295.23	0.94524
295.62	0.94621
295.68	0.94717
295.79	0.94813
296.18	0.94909
296.22	0.95005
296.7	0.95101
296.91	0.95197
297.07	0.95293
297.69	0.95389
297.86	0.95485
298.19	0.95581
298.25	0.95677
298.47	0.95773
298.82	0.95869
300.38	0.95965
302.64	0.96061
305.88	0.96158
309.3	0.96254
309.97	0.9635
312.87	0.96446
317.11	0.96542
320.81	0.96638
323.98	0.96734
326.73	0.9683
330.23	0.96926
333.31	0.97022
337.52	0.97118
340.85	0.97214
344.84	0.9731
350.44	0.97406
354.56	0.97502
405.17	0.97598
406.98	0.97695
407.86	0.97791
412.25	0.97887
412.81	0.97983
415.49	0.98079
418.26	0.98175
420.74	0.98271
421.88	0.98367
453.38	0.98463
460.06	0.98559
467.51	0.98655
476.11	0.98751
484.1	0.98847
490.96	0.98943
500.18	0.99039
510.32	0.99135
518.56	0.99232
528.42	0.99328
538.89	0.99424
549.42	0.9952
560.45	0.99616
571.52	0.99712
581.6	0.99808
591.24	0.99904
598.9	1


==> figures/old_set/source/eps/CDFs/Code/CellRuralCDF.txt <==
10.94	0
10.94	0.0017452
11.215	0.0034904
16.229	0.0052356
16.472	0.0069808
19.79	0.008726
22.994	0.010471
24.988	0.012216
26.259	0.013962
30.14	0.015707
30.411	0.017452
31.308	0.019197
32.019	0.020942
33.309	0.022688
35.69	0.024433
35.881	0.026178
36.583	0.027923
36.878	0.029668
37.591	0.031414
37.971	0.033159
39.595	0.034904
40.666	0.036649
41.73	0.038394
42.441	0.04014
42.726	0.041885
42.924	0.04363
43.472	0.045375
44.521	0.04712
45.114	0.048866
45.469	0.050611
47.266	0.052356
48.137	0.054101
48.689	0.055846
49.942	0.057592
50.388	0.059337
50.785	0.061082
51.981	0.062827
52.24	0.064572
52.515	0.066318
53.937	0.068063
54.866	0.069808
55.454	0.071553
57.402	0.073298
59.355	0.075044
61.011	0.076789
61.258	0.078534
61.983	0.080279
62.384	0.082024
62.867	0.08377
63.669	0.085515
64.826	0.08726
65.442	0.089005
66.338	0.09075
67.559	0.092496
69.559	0.094241
70.838	0.095986
71.07	0.097731
73.873	0.099476
74.768	0.10122
75.904	0.10297
76.186	0.10471
76.93	0.10646
77.822	0.1082
77.823	0.10995
77.965	0.11169
79.46	0.11344
80.959	0.11518
83.172	0.11693
84.791	0.11867
87.869	0.12042
88.383	0.12216
88.558	0.12391
88.778	0.12565
88.843	0.1274
89.188	0.12914
89.51	0.13089
90.553	0.13264
92.214	0.13438
96.176	0.13613
96.61	0.13787
96.962	0.13962
97.329	0.1466
97.698	0.15009
98.104	0.15183
99.515	0.15358
99.692	0.15532
100.23	0.15707
100.43	0.15881
101.14	0.16056
101.5	0.1623
101.65	0.16405
101.77	0.16579
101.87	0.16754
103.19	0.16928
103.19	0.17103
103.51	0.17277
103.56	0.17452
105.17	0.17627
105.84	0.17801
106.08	0.17976
106.12	0.1815
106.6	0.18325
108.23	0.18499
108.38	0.18674
108.57	0.18848
108.65	0.19023
109.2	0.19197
109.41	0.19372
111.25	0.19546
111.83	0.19721
111.83	0.19895
112.6	0.2007
113.34	0.20244
113.88	0.20419
114.27	0.20593
114.64	0.20768
114.83	0.20942
115.15	0.21117
115.31	0.21291
115.7	0.21466
116.8	0.2164
117.47	0.21815
118.87	0.2199
119.63	0.22164
119.99	0.22339
120.77	0.22513
121.43	0.22688
122.78	0.22862
123.41	0.23037
123.63	0.23211
124.77	0.23386
125.67	0.2356
125.89	0.23735
126.24	0.23909
127.14	0.24084
128.87	0.24258
129.31	0.24433
129.55	0.24607
130.86	0.24782
131.08	0.24956
132.22	0.25131
133.69	0.25305
134.66	0.2548
135.23	0.25654
135.32	0.25829
137.33	0.26003
137.74	0.26178
137.78	0.26353
139.87	0.26527
142.21	0.26702
142.25	0.26876
142.47	0.27051
142.99	0.27225
144.75	0.274
146.3	0.27574
147.43	0.27749
147.54	0.27923
148.18	0.28098
148.35	0.28272
148.62	0.28447
148.93	0.28621
151.97	0.28796
154.15	0.2897
154.9	0.29145
155.78	0.29319
156.14	0.29494
156.61	0.29668
156.81	0.29843
156.93	0.30017
157.25	0.30192
157.62	0.30366
158.35	0.30541
159.4	0.30716
159.57	0.3089
160.61	0.31065
162.86	0.31239
163.57	0.31414
164.1	0.31588
166.81	0.31763
167.06	0.31937
171.21	0.32112
171.24	0.32286
171.32	0.32461
171.48	0.32635
171.74	0.3281
172.44	0.32984
172.57	0.33159
172.71	0.33333
176.27	0.33508
176.4	0.33682
176.92	0.33857
178.8	0.34031
179.97	0.34206
181.35	0.3438
182.53	0.34555
184.13	0.34729
184.48	0.34904
185.5	0.35079
185.54	0.35253
185.62	0.35428
186.03	0.35602
186.85	0.35777
188.83	0.35951
189.38	0.36126
189.44	0.363
189.57	0.36475
189.92	0.36649
190.46	0.36824
190.86	0.36998
190.86	0.37173
190.86	0.37347
191.01	0.37522
191.35	0.37696
191.88	0.37871
192.06	0.38045
192.19	0.3822
192.24	0.38394
192.58	0.38569
193.15	0.38743
193.86	0.38918
194.1	0.39092
195.14	0.39267
195.25	0.39442
196.1	0.39616
196.58	0.39791
197.96	0.39965
197.97	0.4014
198.18	0.40314
198.42	0.40489
198.55	0.40663
198.84	0.40838
199.26	0.41012
201.39	0.41187
201.45	0.41361
202.2	0.41536
202.63	0.4171
205.01	0.41885
205.12	0.42059
205.72	0.42234
206.02	0.42408
206.55	0.42583
206.87	0.42757
208.29	0.42932
208.74	0.43106
209.58	0.43281
209.74	0.43455
210.34	0.4363
210.66	0.43805
211.69	0.43979
212.72	0.44154
214.42	0.44328
215.08	0.44503
217.18	0.44677
217.47	0.44852
219.06	0.45026
220.28	0.45201
220.38	0.45375
221.6	0.4555
222.3	0.45724
223.24	0.45899
224.35	0.46073
225.05	0.46248
225.07	0.46422
227.48	0.46597
228.39	0.46771
229.63	0.46946
229.68	0.4712
231.04	0.47295
232.39	0.47469
232.4	0.47644
232.65	0.47818
233.21	0.47993
234	0.48168
234.52	0.48342
235.1	0.48517
235.12	0.48691
235.26	0.48866
236.09	0.4904
236.16	0.49215
237.05	0.49389
238.03	0.49564
238.33	0.49738
238.99	0.49913
241.04	0.50087
243.82	0.50262
244.1	0.50436
244.93	0.50611
244.94	0.50785
245.29	0.5096
245.75	0.51134
246.48	0.51309
246.9	0.51483
247.22	0.51658
249.75	0.51832
250.92	0.52007
251.21	0.52182
251.28	0.52356
252.3	0.52531
254.55	0.52705
256.12	0.5288
256.5	0.53054
257.59	0.53229
258.35	0.53403
259.3	0.53578
259.81	0.53752
262.73	0.53927
263.41	0.54101
268.75	0.54276
269.18	0.5445
269.25	0.54625
269.32	0.54799
270.21	0.54974
270.25	0.55148
270.88	0.55323
272.44	0.55497
273.73	0.55672
275.3	0.55846
276.15	0.56021
277.19	0.56195
278.03	0.5637
278.23	0.56545
278.62	0.56719
278.9	0.56894
280.19	0.57068
281.11	0.57243
281.29	0.57417
283.84	0.57592
284.14	0.57766
285.69	0.57941
286.96	0.58115
288.88	0.5829
289.55	0.58464
290.53	0.58639
290.9	0.58813
291.5	0.58988
294.54	0.59162
294.78	0.59337
295.91	0.59511
297.76	0.59686
298.73	0.5986
299.28	0.60035
299.31	0.60209
299.96	0.60384
300.71	0.60558
300.88	0.60733
301.26	0.60908
301.33	0.61082
301.49	0.61257
301.89	0.61431
303.15	0.61606
305.57	0.6178
309.03	0.61955
310.4	0.62129
311.21	0.62304
312.33	0.62478
312.65	0.62653
312.82	0.62827
313.54	0.63176
316.09	0.63351
320.6	0.63525
322.36	0.637
323.01	0.63874
323.9	0.64049
325.48	0.64223
326.58	0.64398
328.74	0.64572
332.41	0.64747
332.57	0.64921
332.74	0.65096
333.25	0.65271
336.57	0.65445
339.31	0.6562
340.6	0.65794
340.71	0.65969
342.4	0.66143
342.75	0.66318
344.15	0.66492
347.7	0.66667
348.16	0.66841
348.36	0.67016
350.68	0.6719
351.16	0.67365
351.91	0.67539
353.32	0.67714
354.18	0.67888
356.73	0.68063
358.83	0.68237
359.18	0.68412
359.38	0.68586
359.63	0.68761
363.54	0.68935
364.67	0.6911
364.9	0.69284
365.59	0.69459
366.25	0.69634
369.17	0.69808
369.47	0.69983
372.21	0.70157
373.26	0.70332
374.42	0.70506
375.12	0.70681
375.48	0.70855
382.77	0.7103
383	0.71204
383.05	0.71379
384.18	0.71553
385.01	0.71728
387.09	0.71902
391.22	0.72077
391.65	0.72251
393.63	0.72426
394.83	0.726
396.7	0.72775
398.02	0.72949
398.09	0.73124
398.66	0.73298
399.86	0.73473
400.66	0.73647
402.23	0.73822
402.66	0.73997
402.67	0.74171
403.12	0.74346
405.23	0.7452
406.83	0.74695
408.74	0.74869
410.96	0.75044
411.37	0.75218
412.26	0.75393
417.04	0.75567
420.43	0.75742
421.38	0.75916
421.82	0.76091
423.39	0.76265
426.95	0.7644
429.26	0.76614
431.2	0.76789
431.77	0.76963
434.84	0.77138
438.06	0.77312
442.31	0.77487
445.35	0.77661
448.39	0.77836
448.9	0.7801
456.73	0.78185
460.09	0.7836
461.53	0.78534
470.16	0.78709
472.46	0.78883
475.21	0.79058
483.46	0.79232
484.88	0.79407
486.9	0.79581
497.25	0.79756
497.37	0.7993
499.23	0.80105
509.45	0.80279
510.37	0.80454
513.62	0.80628
519.51	0.80803
523.87	0.80977
524.92	0.81152
530.6	0.81326
537.77	0.81501
537.79	0.81675
542.07	0.8185
551.09	0.82024
552.23	0.82199
552.73	0.82373
552.86	0.82548
554.73	0.82723
556.2	0.82897
558.64	0.83072
560.64	0.83246
563.81	0.83421
564.2	0.83595
566.03	0.8377
566.3	0.83944
567.78	0.84119
570.63	0.84293
573.26	0.84468
575.16	0.84642
576.83	0.84817
581.16	0.84991
582.46	0.85166
584.89	0.8534
586.65	0.85515
587.9	0.85689
593.69	0.85864
593.85	0.86038
596.41	0.86213
596.74	0.86387
602.09	0.86562
602.13	0.86736
606.21	0.86911
612.93	0.87086
615.35	0.8726
617.34	0.87435
622.59	0.87609
622.73	0.87784
627	0.87958
629.22	0.88133
632.96	0.88307
634.39	0.88482
634.64	0.88656
639.38	0.88831
642.23	0.89005
644.61	0.8918
647.16	0.89354
651.66	0.89529
654.67	0.89703
656.39	0.89878
658.65	0.90052
661.66	0.90227
664.77	0.90401
666.17	0.90576
666.37	0.9075
667.65	0.90925
668.51	0.91099
793.39	0.91274
798.41	0.91449
804.28	0.91623
807.68	0.91798
811.59	0.91972
819.86	0.92321
822.7	0.92496
1074.7	0.9267
1083.3	0.92845
1090.3	0.93019
1096.6	0.93194
1101.4	0.93368
1105.7	0.93543
1108.3	0.93717
1110.1	0.93892
1110.2	0.94066
1111.7	0.94241
1112.1	0.94764
1112.4	0.94939
1114.8	0.95113
1117.2	0.95288
1121.3	0.95462
1126.3	0.95637
1131.1	0.95812
1136.3	0.95986
1143.4	0.96161
1150.5	0.96335
1158.4	0.9651
1166.3	0.96684
1175.3	0.96859
1184	0.97033
1193.8	0.97208
1203.4	0.97382
1214.8	0.97557
1225.6	0.97731
1237.3	0.97906
1248.6	0.9808
1258.4	0.98255
1268.6	0.98429
1275.2	0.98604
1281.7	0.98778
1287.8	0.98953
1292.6	0.99127
1434.6	0.99302
1439.2	0.99476
1442.7	0.99651
1443.1	0.99825
1444.7	1


==> figures/old_set/source/eps/CDFs/Code/CellUrbanCDF.txt <==
17.065	0
17.065	0.00095238
17.236	0.0019048
18.778	0.0028571
19.674	0.0038095
19.865	0.0047619
20.382	0.0057143
20.42	0.0066667
20.99	0.007619
21.753	0.0085714
21.774	0.0095238
22.282	0.013333
22.587	0.014286
22.749	0.015238
23.258	0.01619
23.732	0.02
23.737	0.020952
23.742	0.025714
24.247	0.027619
24.664	0.028571
24.777	0.029524
24.81	0.030476
25.366	0.031429
25.641	0.032381
25.873	0.033333
25.933	0.034286
26.44	0.035238
26.512	0.037143
26.685	0.038095
27.043	0.039048
27.101	0.04
28.185	0.040952
28.706	0.041905
29.694	0.042857
30.671	0.04381
30.817	0.044762
32.427	0.045714
33.432	0.046667
33.489	0.047619
34.251	0.048571
35.779	0.049524
36.544	0.050476
37.311	0.051429
37.554	0.052381
37.662	0.053333
38.572	0.055238
38.836	0.05619
39.601	0.057143
39.863	0.058095
40.129	0.059048
40.279	0.06
40.905	0.060952
41.177	0.062857
41.412	0.078095
41.519	0.079048
41.681	0.087619
41.736	0.092381
41.922	0.10667
41.955	0.10857
41.974	0.10952
42.017	0.11048
42.021	0.11429
42.158	0.11619
42.187	0.12476
42.433	0.12857
42.458	0.12952
42.491	0.13238
42.515	0.13619
42.547	0.13714
42.696	0.14667
42.714	0.14762
42.777	0.14857
42.802	0.15238
42.95	0.15333
42.963	0.1581
42.966	0.16
43.012	0.1619
43.235	0.16571
43.295	0.16762
43.471	0.16857
43.511	0.17048
43.659	0.17143
43.739	0.18667
43.773	0.18762
43.844	0.18857
43.889	0.18952
43.938	0.19048
43.976	0.19143
44.012	0.20952
44.055	0.21048
44.065	0.21143
44.08	0.21238
44.159	0.21333
44.196	0.21429
44.246	0.22
44.289	0.22095
44.356	0.2219
44.516	0.22667
44.755	0.22857
44.789	0.24476
44.821	0.24571
45.022	0.25143
45.075	0.25238
45.53	0.25429
45.918	0.25524
47.052	0.25619
47.407	0.25714
47.772	0.25905
48.271	0.26
49.395	0.26095
50.148	0.2619
51.04	0.26476
51.543	0.26571
51.547	0.26667
51.612	0.26762
51.683	0.27429
51.761	0.27524
52.055	0.27619
52.119	0.28476
52.189	0.28571
52.266	0.28762
52.35	0.29619
52.441	0.29905
52.562	0.30095
52.626	0.30381
52.944	0.32
53.041	0.32095
53.07	0.32286
53.202	0.32476
53.364	0.32571
53.522	0.32667
53.544	0.32952
53.578	0.33143
53.639	0.33238
53.783	0.33429
54.146	0.33714
54.369	0.3381
54.491	0.33905
54.651	0.34
54.721	0.3419
54.875	0.34286
54.961	0.34381
55.3	0.34476
55.465	0.34571
55.557	0.34667
55.806	0.34762
55.885	0.34952
55.97	0.35048
56.007	0.35143
56.017	0.35238
56.565	0.35524
56.972	0.35619
57.007	0.35714
57.034	0.3581
57.401	0.35905
57.413	0.36
57.43	0.36095
57.481	0.3619
57.517	0.36381
57.909	0.36571
57.911	0.36667
57.962	0.36762
57.966	0.36857
57.991	0.36952
58.013	0.37048
58.421	0.37143
58.429	0.37238
58.472	0.37333
58.522	0.37429
58.535	0.37524
58.929	0.37619
58.973	0.37714
58.981	0.3781
59	0.37905
59.01	0.38
59.227	0.3819
59.355	0.38286
59.453	0.38381
59.541	0.38476
59.579	0.38571
59.622	0.38762
59.853	0.4
59.949	0.40095
59.954	0.4019
59.979	0.40286
59.985	0.40762
60.459	0.40952
60.463	0.41143
60.482	0.41238
60.619	0.41429
60.688	0.41524
60.743	0.41619
60.949	0.41714
60.973	0.4181
61.251	0.41905
61.404	0.42
61.53	0.42095
62.049	0.4219
62.205	0.42286
62.477	0.42381
62.965	0.42476
63.023	0.42571
63.536	0.42667
63.683	0.42762
63.857	0.42952
64.215	0.43048
64.327	0.43238
64.523	0.43333
64.644	0.43429
64.807	0.43524
65.287	0.43619
65.571	0.43714
66.211	0.4381
66.248	0.44667
66.449	0.44762
66.73	0.44857
66.814	0.44952
66.929	0.45524
67.376	0.45619
67.409	0.45714
67.698	0.4581
68.008	0.45905
68.515	0.46
68.958	0.46095
69.408	0.4619
70.371	0.46286
70.833	0.46381
71.263	0.46476
72.251	0.46571
72.389	0.46667
72.734	0.46762
73.223	0.46857
73.717	0.46952
74.215	0.47048
74.263	0.47143
74.725	0.47238
74.773	0.48095
74.798	0.4819
74.828	0.48286
74.863	0.48476
75.229	0.48571
75.262	0.48762
75.283	0.48857
75.738	0.48952
75.772	0.49048
76.248	0.49238
76.255	0.49333
76.758	0.49429
76.759	0.49619
77.87	0.49714
82.204	0.4981
83.896	0.49905
84.007	0.5
85.501	0.50095
86.808	0.5019
88.53	0.50286
89.261	0.50381
89.91	0.50476
90.762	0.50571
91.88	0.50667
92.129	0.50762
92.271	0.50857
92.442	0.50952
93.085	0.51048
93.104	0.51143
93.414	0.51238
93.447	0.51333
93.499	0.51429
93.596	0.51524
93.654	0.51619
94.247	0.51714
94.742	0.5181
96.527	0.51905
97.226	0.52
99.837	0.52095
101.96	0.5219
102.92	0.52286
103.97	0.52381
105.32	0.52476
106.87	0.52571
107.55	0.52667
107.75	0.52762
108.23	0.52857
109.39	0.52952
110.11	0.53048
111.45	0.53143
113.99	0.53238
116.07	0.53333
118.26	0.53429
118.63	0.53524
121.2	0.53619
124.24	0.53714
126	0.5381
128.46	0.53905
133.17	0.54
134.51	0.54095
138.11	0.5419
142.85	0.54286
143.54	0.54381
146.9	0.54476
150.69	0.54571
152.51	0.54667
154.49	0.54762
158.94	0.54857
162.03	0.54952
164.12	0.55048
170.09	0.55143
171.4	0.55238
176.53	0.55333
178.96	0.55429
180.07	0.55524
182.82	0.55619
183.04	0.55714
187.78	0.5581
189.06	0.55905
189.57	0.56
191.34	0.56095
193.71	0.5619
196.34	0.56286
197.87	0.56381
199.26	0.56476
202.04	0.56571
203.12	0.56667
206.65	0.56762
209.33	0.56857
213.03	0.56952
215.58	0.57048
216.88	0.57143
220.56	0.57238
221.42	0.57333
224.68	0.57429
225.84	0.57524
227.17	0.57619
228.47	0.57714
228.5	0.5781
230.14	0.57905
231.64	0.58
233.31	0.58095
234.11	0.5819
235.47	0.58286
235.78	0.58381
236.73	0.58476
238.02	0.58571
239.52	0.58667
241.97	0.58762
243.06	0.58857
245.89	0.58952
248.16	0.59048
248.41	0.59143
249.12	0.59238
251.51	0.59333
254.35	0.59429
255.45	0.59524
256.98	0.59619
260.74	0.59714
263.65	0.5981
263.77	0.59905
267.06	0.6
270.57	0.60095
271.78	0.6019
274.44	0.60286
278.37	0.60381
279.07	0.60476
281.74	0.60571
284.65	0.60667
285.58	0.60762
287.76	0.60857
290.53	0.60952
292.7	0.61048
295.16	0.61143
298.03	0.61238
299.41	0.61333
303.54	0.61429
304.44	0.61524
307.83	0.61619
310.26	0.61714
312.05	0.6181
316.07	0.61905
316.72	0.62
321.47	0.62095
322.28	0.6219
326.91	0.62286
327.71	0.62381
332.58	0.62476
332.75	0.62571
337.78	0.62667
338.29	0.62762
342.83	0.62857
344.53	0.62952
348.28	0.63048
350.37	0.63143
353.35	0.63238
356.16	0.63333
358.79	0.63429
361.47	0.63524
363.42	0.63619
367.32	0.63714
367.68	0.6381
371.55	0.63905
373.13	0.64
375.8	0.64095
378.56	0.6419
380.43	0.64286
383.55	0.64381
385.46	0.64476
388.03	0.64571
391.29	0.64667
392.57	0.64762
396.04	0.64857
396.76	0.64952
399.56	0.65048
402.11	0.65143
403.08	0.65238
405.24	0.65333
407.83	0.65429
408.23	0.65524
408.4	0.65619
408.48	0.65714
408.61	0.6581
408.79	0.65905
409.23	0.66
409.54	0.66095
409.58	0.6619
409.6	0.66286
410.19	0.66381
410.34	0.66476
410.49	0.66571
410.64	0.66667
411.1	0.66762
411.24	0.66857
412.24	0.66952
412.5	0.67048
413.31	0.67143
414.39	0.67238
415.5	0.67333
416.98	0.67429
418.08	0.67524
418.32	0.67619
420.16	0.67714
422.34	0.6781
423.81	0.67905
425.16	0.68
426.98	0.68095
429.04	0.6819
431.03	0.68286
431.25	0.68381
436.55	0.68476
436.6	0.68571
437.06	0.68667
441.5	0.68762
443.39	0.68857
445.55	0.68952
446.06	0.69048
449.81	0.69143
450.49	0.69238
455.08	0.69333
456.34	0.69429
456.63	0.69524
459.73	0.69619
462.49	0.69714
463.07	0.6981
463.51	0.69905
463.99	0.7
464.04	0.70095
464.05	0.7019
464.44	0.70286
466.02	0.70381
466.44	0.70476
467.56	0.70571
468.48	0.70667
468.63	0.70762
468.83	0.70857
469.19	0.70952
470.9	0.71048
470.97	0.71143
471.44	0.71238
471.6	0.71333
471.74	0.71429
471.84	0.71524
471.86	0.71619
472.14	0.71714
472.24	0.7181
472.39	0.71905
472.73	0.72
472.85	0.72095
472.91	0.7219
473.05	0.72286
473.22	0.72381
473.66	0.72476
473.8	0.72571
473.91	0.72667
474.06	0.72762
474.31	0.72857
475.85	0.72952
476.48	0.73048
476.54	0.73143
477.04	0.73238
478.35	0.73333
478.39	0.73429
478.48	0.73524
479	0.73619
479.42	0.73714
480.65	0.7381
481.33	0.73905
482.33	0.74
482.52	0.74095
483.31	0.7419
483.41	0.74286
484.22	0.74381
484.99	0.74476
485.74	0.74571
485.96	0.74667
486.53	0.74762
486.76	0.74857
487.95	0.74952
488.31	0.75048
488.87	0.75143
489.65	0.75238
489.93	0.75333
490.58	0.75429
490.59	0.75524
490.66	0.75619
490.87	0.75714
491.02	0.7581
491.51	0.75905
491.81	0.76
492.22	0.7619
492.6	0.76286
492.6	0.76381
492.72	0.76476
492.75	0.76571
493.01	0.76667
493.03	0.76762
493.2	0.76857
493.21	0.76952
493.52	0.77048
493.7	0.77143
494.41	0.77238
496.11	0.77333
496.58	0.77429
497.45	0.77524
499.37	0.77619
499.87	0.77714
500.54	0.7781
500.6	0.77905
501.02	0.78
502.98	0.78095
503.14	0.7819
503.3	0.78286
505.95	0.78381
506.1	0.78476
506.18	0.78571
506.35	0.78667
506.45	0.78762
507.52	0.78857
507.58	0.78952
507.59	0.79048
507.73	0.79143
507.84	0.79238
508.14	0.79333
508.3	0.79429
508.41	0.79524
509.19	0.79619
509.83	0.79714
512.29	0.7981
515.51	0.79905
516.77	0.8
520.09	0.80095
524.79	0.8019
524.92	0.80286
529.11	0.80381
533.55	0.80476
534.93	0.80571
541.07	0.80667
542.28	0.80762
547.52	0.80857
551.15	0.80952
555.51	0.81048
559.55	0.81143
563.14	0.81238
567.5	0.81333
570.1	0.81429
575.79	0.81524
577.8	0.81619
583.64	0.81714
585.18	0.8181
591.15	0.81905
592.72	0.82
597.98	0.82095
599.79	0.8219
603.92	0.82286
605.52	0.82381
609.53	0.82476
611.7	0.82571
615.13	0.82667
618.44	0.82762
621.19	0.82857
623.8	0.82952
627.13	0.83048
629.62	0.83143
633.19	0.83238
637.22	0.83333
639.14	0.83429
642.76	0.83524
645.08	0.83619
647.99	0.83714
650.58	0.8381
655.43	0.83905
656.31	0.84
661.02	0.84095
662.05	0.8419
665.39	0.84286
668.84	0.84381
668.98	0.84476
672.46	0.84571
674.48	0.84667
674.5	0.84762
675.93	0.84857
676.71	0.84952
677.05	0.85048
677.38	0.85143
677.5	0.85333
677.83	0.85429
678.16	0.85524
678.5	0.85619
679.28	0.85714
680.24	0.8581
680.28	0.85905
681.62	0.86
681.85	0.86095
682.07	0.8619
682.19	0.86286
682.41	0.86381
682.86	0.86476
683.64	0.86571
683.64	0.86667
683.99	0.86762
684.11	0.86857
684.32	0.86952
684.43	0.87048
684.56	0.87143
684.78	0.87238
685.11	0.87333
685.23	0.87429
685.33	0.87524
685.44	0.87619
685.56	0.87714
685.78	0.8781
686.01	0.87905
686.49	0.88
686.92	0.88095
688.03	0.8819
689.39	0.88286
689.92	0.88381
690.63	0.88476
692.01	0.88571
693.1	0.88667
694.86	0.88762
695.37	0.88857
698.48	0.88952
698.51	0.89048
701.93	0.89143
701.98	0.89238
705.91	0.89333
707.09	0.89429
710.28	0.89524
713.81	0.89619
715.57	0.89714
720.74	0.8981
721.7	0.89905
725.57	0.9
731.3	0.90095
731.39	0.9019
736.69	0.90286
742.1	0.90381
742.76	0.90476
748.97	0.90571
753.52	0.90667
755.25	0.90762
761.66	0.90857
766.29	0.90952
768.53	0.91048
775.72	0.91143
779.98	0.91238
782.46	0.91333
789.65	0.91429
792.85	0.91524
796.39	0.91619
803.59	0.91714
805.68	0.9181
811.06	0.91905
818.53	0.92
818.57	0.92095
826.05	0.9219
831.3	0.92286
833.72	0.92381
840.92	0.92476
843.03	0.92571
848.91	0.92667
855.34	0.92762
857.03	0.92857
865.02	0.92952
868.23	0.93048
874.12	0.93143
880.67	0.93238
883.03	0.93333
892.14	0.93429
892.74	0.93524
901.97	0.93619
903.36	0.93714
912.32	0.9381
914.35	0.93905
922.34	0.94
924.09	0.94095
932.37	0.9419
933.6	0.94286
941.76	0.94381
942.35	0.94476
950.99	0.94571
951.13	0.94667
957.86	0.94762
959.45	0.94857
964.6	0.94952
967.91	0.95048
970.06	0.95143
974.22	0.95238
975.91	0.95333
976.84	0.95429
979.97	0.95524
982.32	0.95619
982.49	0.95714
983.91	0.9581
985.22	0.95905
985.28	0.96
985.37	0.96095
985.6	0.9619
985.64	0.96286
985.79	0.96381
985.91	0.96476
986.03	0.96571
986.3	0.96667
986.4	0.96762
986.46	0.96857
986.53	0.96952
986.54	0.97048
986.57	0.97143
986.63	0.97238
986.84	0.97333
986.89	0.97429
987.03	0.97524
987.28	0.97619
987.33	0.97714
987.38	0.9781
987.39	0.98
987.58	0.98095
987.61	0.9819
987.77	0.98381
987.83	0.98571
987.99	0.98667
988.17	0.98762
988.67	0.98857
988.76	0.98952
988.82	0.99048
989.12	0.99143
989.33	0.99238
989.41	0.99333
989.44	0.99429
989.51	0.99524
989.57	0.99619
990.71	0.99714
990.79	0.9981
992.39	0.99905
992.68	1


==> figures/old_set/source/eps/CDFs/Code/DeterRuralCDF.txt <==
53.959	0
53.959	0.0017452
55.797	0.0034904
56.811	0.0052356
57.078	0.0069808
61.568	0.008726
63.905	0.010471
66.626	0.012216
70.716	0.013962
70.727	0.015707
71.293	0.017452
71.57	0.019197
71.635	0.020942
71.805	0.022688
72.104	0.024433
72.12	0.026178
72.564	0.027923
72.797	0.029668
72.986	0.031414
73.387	0.033159
73.396	0.034904
73.53	0.036649
73.781	0.038394
74.279	0.04014
74.345	0.041885
74.585	0.04363
75.093	0.045375
75.451	0.04712
75.615	0.048866
76.16	0.050611
76.387	0.052356
76.934	0.054101
77.172	0.055846
77.791	0.057592
78.922	0.059337
79.416	0.061082
79.817	0.062827
81.52	0.064572
82.927	0.066318
83.572	0.068063
83.611	0.069808
84.146	0.071553
84.163	0.073298
85.295	0.075044
85.338	0.076789
85.888	0.078534
89.904	0.080279
90.089	0.082024
90.498	0.089005
91.092	0.092496
91.143	0.094241
94.29	0.095986
94.421	0.097731
94.608	0.099476
97.866	0.10122
98.801	0.10297
101.26	0.10471
104.66	0.10646
105.22	0.1082
105.32	0.10995
105.92	0.11169
109.03	0.11344
112	0.11518
112.31	0.11693
112.47	0.11867
112.88	0.12042
113.3	0.12216
114.55	0.12391
115.27	0.12565
115.43	0.1274
115.82	0.12914
116.91	0.13089
117.2	0.13264
117.59	0.13438
117.98	0.13613
118.22	0.13787
118.64	0.13962
119.08	0.14136
120.19	0.14311
120.35	0.14485
120.44	0.1466
121.44	0.14834
121.46	0.15009
121.97	0.15183
123.78	0.15358
124.02	0.15532
124.36	0.15707
125.45	0.15881
125.92	0.16056
125.92	0.1623
126.86	0.16405
127.66	0.16579
128.9	0.16754
129.13	0.16928
130.03	0.17103
130.39	0.17277
130.41	0.17452
131.66	0.17627
132.75	0.17801
134.7	0.17976
135.5	0.1815
135.76	0.18325
136.02	0.18499
136.57	0.18674
136.92	0.18848
138.68	0.19023
138.98	0.19197
139.61	0.19372
140.49	0.19546
140.51	0.19721
140.54	0.19895
140.96	0.2007
141	0.20244
141.19	0.20419
141.41	0.20593
141.51	0.20768
144.51	0.20942
144.88	0.21117
145.19	0.21291
146.29	0.21466
147.09	0.2164
147.26	0.21815
147.86	0.2199
148.21	0.22164
148.42	0.22339
148.74	0.22513
150.74	0.22688
152.23	0.22862
152.46	0.23037
152.54	0.23211
153.56	0.23386
154.22	0.2356
154.78	0.23735
155.26	0.23909
155.38	0.24084
157.8	0.24258
159.11	0.24433
160.38	0.24607
160.85	0.24956
161.17	0.25131
161.34	0.25305
163.19	0.2548
163.44	0.25654
163.6	0.25829
163.73	0.26003
164.56	0.26178
167.8	0.26353
169.73	0.26527
170.61	0.26702
171.41	0.26876
171.43	0.27051
172.6	0.27225
173.62	0.274
173.88	0.27574
175.44	0.27749
177.38	0.27923
178.34	0.28098
178.48	0.28272
178.57	0.28447
180.54	0.28621
180.68	0.28796
184.84	0.2897
185.41	0.29145
185.67	0.29319
187.48	0.29494
188.17	0.29668
188.77	0.29843
188.83	0.30017
188.99	0.30192
189.94	0.30366
190.77	0.30541
190.84	0.30716
192.22	0.3089
192.48	0.31065
192.81	0.31239
194.37	0.31414
195.48	0.31588
195.8	0.31763
196.12	0.31937
197.43	0.32112
199.72	0.32286
199.79	0.32461
200.09	0.32635
200.75	0.3281
201.06	0.32984
201.12	0.33159
201.24	0.33333
201.69	0.33508
203.56	0.33682
204.11	0.33857
204.36	0.34031
204.91	0.34206
205.55	0.3438
207.61	0.34555
208.12	0.34729
208.72	0.34904
210.02	0.35079
210.22	0.35253
210.56	0.35428
211.09	0.35602
211.45	0.35777
211.51	0.35951
212.88	0.36126
212.95	0.363
213.31	0.36475
213.31	0.36649
213.69	0.36824
213.89	0.36998
216.07	0.37173
216.09	0.37347
216.56	0.37522
217.38	0.37696
217.98	0.37871
218.35	0.38045
218.61	0.3822
220.06	0.38394
220.42	0.38569
221.31	0.38743
221.42	0.38918
221.78	0.39092
222.33	0.39267
222.79	0.39442
223.39	0.39616
223.58	0.39791
225.58	0.39965
225.82	0.4014
226.52	0.40314
226.73	0.40489
227.36	0.40663
227.61	0.40838
228.16	0.41012
228.69	0.41187
228.76	0.41361
228.78	0.41536
230.75	0.4171
231.1	0.41885
233.8	0.42059
234.78	0.42234
234.89	0.42408
234.91	0.42583
235.12	0.42757
236.51	0.42932
238.06	0.43106
239.62	0.43281
240.41	0.43455
240.73	0.4363
240.77	0.43805
242.72	0.43979
242.94	0.44154
242.98	0.44328
243.52	0.44503
243.77	0.44677
244.01	0.44852
248.35	0.45026
249.96	0.45201
250	0.45375
250	0.4555
250.09	0.45724
250.56	0.45899
251.99	0.46073
252	0.46248
252.64	0.46422
253.29	0.46597
253.42	0.46771
254.02	0.46946
255.33	0.4712
256.24	0.47295
256.95	0.47469
257.96	0.47644
258.02	0.47818
259.2	0.47993
259.68	0.48168
259.95	0.48342
260.01	0.48517
260.04	0.48691
260.43	0.48866
261.08	0.4904
261.8	0.49215
262.49	0.49389
262.54	0.49564
262.86	0.49738
263.06	0.49913
263.57	0.50087
263.78	0.50262
264.16	0.50436
264.58	0.50611
265.69	0.50785
266.91	0.5096
269.54	0.51134
269.91	0.51309
270.42	0.51483
271.44	0.51658
271.45	0.51832
271.46	0.52007
273.1	0.52182
273.61	0.52356
274.77	0.52531
274.87	0.52705
275.5	0.5288
275.52	0.53054
275.57	0.53229
276	0.53403
276.26	0.53578
277.6	0.53752
277.63	0.53927
278.42	0.54101
278.53	0.54276
279.42	0.5445
279.81	0.54625
279.92	0.54799
283.04	0.54974
283.15	0.55148
284.82	0.55323
284.95	0.55497
286.79	0.55672
286.83	0.55846
287.1	0.56021
287.28	0.56195
290.4	0.5637
290.45	0.56545
291.94	0.56719
294.54	0.56894
294.56	0.57068
297.15	0.57243
297.4	0.57417
298.35	0.57592
300.13	0.57766
300.94	0.57941
304.22	0.58115
305.84	0.5829
307.26	0.58464
307.64	0.58639
308.32	0.58813
309.98	0.58988
310.34	0.59162
313.65	0.59337
315.83	0.59511
317.52	0.59686
318.67	0.5986
319.97	0.60035
320.38	0.60209
322.38	0.60384
326.37	0.60558
328.52	0.60733
331.01	0.60908
331.08	0.61082
332.42	0.61257
332.59	0.61431
334.53	0.61606
335.3	0.6178
335.36	0.61955
335.81	0.62129
336.88	0.62304
337.42	0.62478
338.35	0.62653
338.55	0.62827
341.19	0.63002
341.52	0.63176
342.89	0.63351
345.13	0.63525
346.6	0.637
347.06	0.63874
348.64	0.64049
349.34	0.64223
351.53	0.64398
353.5	0.64572
353.68	0.64747
361.22	0.64921
361.95	0.65096
362.47	0.65271
362.48	0.65445
362.94	0.6562
368.68	0.65794
369.23	0.65969
372.97	0.66143
374.91	0.66318
376.55	0.66492
376.75	0.66667
377.92	0.66841
380.27	0.67016
381.77	0.6719
383.52	0.67365
383.77	0.67539
384.47	0.67714
386.02	0.67888
386.06	0.68063
387.15	0.68237
390.08	0.68412
395	0.68586
402.54	0.68761
404.34	0.68935
405.76	0.6911
417.32	0.69284
417.81	0.69459
418.59	0.69634
427.52	0.69808
430.92	0.69983
437.87	0.70157
438.82	0.70332
443.26	0.70506
447.02	0.70681
452.76	0.70855
457.47	0.7103
461.14	0.71204
463.88	0.71379
474.71	0.71553
476.51	0.71728
485.89	0.71902
493.39	0.72077
497.41	0.72251
509.07	0.72426
509.75	0.726
522.32	0.72775
524.44	0.72949
535.39	0.73124
540.89	0.73298
546.92	0.73473
555.71	0.73647
556.11	0.73822
556.43	0.73997
556.51	0.74171
557.34	0.74346
558.07	0.7452
558.17	0.74695
558.49	0.74869
559.25	0.75044
561	0.75218
561	0.75393
561.82	0.75567
562.96	0.75742
565.96	0.75916
571.57	0.76091
573.35	0.76265
574.39	0.7644
576.21	0.76614
583.37	0.76789
585.87	0.76963
587.42	0.77138
592.08	0.77312
593.42	0.77487
598.17	0.77661
600.84	0.77836
603.38	0.7801
605.29	0.78185
608.05	0.7836
610.85	0.78534
612.35	0.78709
612.47	0.78883
613.11	0.79058
615.99	0.79232
623.9	0.79407
630.06	0.79581
643.91	0.79756
653.25	0.7993
657.01	0.80105
665.23	0.80279
670.98	0.80454
678.51	0.80628
685.51	0.80803
699.95	0.80977
700.04	0.81152
709.01	0.81326
713.72	0.81501
714.91	0.81675
721.78	0.8185
726.36	0.82024
729.82	0.82199
738.22	0.82373
738.34	0.82548
746.39	0.82723
748.46	0.82897
753.73	0.83072
757.97	0.83246
761.79	0.83421
769.99	0.83595
770.33	0.8377
778.63	0.83944
781.22	0.84119
785.51	0.84293
791.69	0.84468
792.91	0.84642
796.43	0.84817
800.7	0.84991
802.78	0.85166
803.09	0.8534
804.77	0.85515
805	0.85689
806.2	0.85864
806.67	0.86387
806.92	0.86562
809.29	0.86736
811.57	0.86911
811.67	0.87086
815.28	0.8726
815.92	0.87435
819.47	0.87609
820.69	0.87784
821.99	0.87958
822.43	0.88133
823.96	0.88307
824.02	0.88482
825.66	0.88656
830.52	0.88831
830.88	0.89005
837.78	0.8918
839.9	0.89354
844.9	0.89529
850.1	0.89703
852.74	0.89878
859.2	0.90052
860.58	0.90227
869.14	0.90401
869.4	0.90576
877.96	0.9075
878.38	0.90925
885.38	0.91099
886.84	0.91274
887.72	0.91449
892.51	0.91623
893.88	0.91798
897.44	0.91972
899.54	0.92147
900.86	0.92321
905.67	0.92496
908.64	0.9267
910.57	0.92845
913.7	0.93019
914.42	0.93194
917.74	0.93368
919.54	0.93543
920.34	0.93717
921.09	0.93892
923.68	0.94066
924.81	0.94241
926.5	0.94415
928.22	0.9459
931	0.94764
931.37	0.94939
931.52	0.95113
935.65	0.95288
938.81	0.95462
941.61	0.95637
942	0.95812
942.52	0.95986
944.65	0.96161
946.67	0.96335
948.29	0.9651
948.81	0.96684
951.77	0.96859
961.8	0.97033
968.26	0.97208
974.52	0.97382
980.33	0.97557
984.75	0.97731
1034.6	0.97906
1042.8	0.9808
1052.2	0.98255
1058.6	0.98429
1065.6	0.98604
1080.5	0.98953
1086.5	0.99127
1472.1	0.99302
1477.2	0.99476
1481.1	0.99651
1481.9	0.99825
1483.8	1


==> figures/old_set/source/eps/CDFs/Code/DeterUrbanCDF.txt <==
3.0702	0
3.0702	0.00095238
4.4809	0.0019048
4.9282	0.0028571
5.6114	0.0038095
6.802	0.0047619
7.56	0.0057143
8.3431	0.0066667
9.1242	0.007619
10.881	0.0085714
12.379	0.0095238
14.724	0.010476
16.243	0.011429
17.785	0.012381
18.571	0.013333
20.146	0.014286
20.715	0.015238
21.138	0.019048
21.682	0.02
21.894	0.020952
22.318	0.021905
22.854	0.022857
23.073	0.027619
23.411	0.031429
23.76	0.032381
24.173	0.034286
24.794	0.035238
24.935	0.03619
25.291	0.037143
25.54	0.038095
26.058	0.039048
26.314	0.04
26.465	0.040952
26.827	0.041905
27.231	0.042857
27.596	0.044762
27.864	0.045714
28.366	0.046667
28.64	0.047619
29.416	0.048571
29.803	0.049524
29.939	0.050476
30.966	0.052381
31.929	0.053333
32.132	0.054286
32.526	0.055238
32.924	0.05619
33.695	0.057143
34.072	0.072381
34.093	0.074286
34.355	0.075238
34.455	0.089524
34.466	0.098095
34.844	0.1019
34.845	0.11048
34.864	0.11238
34.9	0.11714
35.23	0.12667
35.238	0.12762
35.308	0.13143
35.619	0.13619
35.668	0.14
36.005	0.14095
36.011	0.14476
36.034	0.14667
36.074	0.15048
36.393	0.16571
36.406	0.16762
36.436	0.16952
36.781	0.17524
36.784	0.19333
37.168	0.1981
37.175	0.2
37.558	0.20571
37.558	0.2219
37.952	0.22381
38.417	0.22476
40.654	0.22571
40.898	0.22667
41.433	0.22762
42.017	0.22857
42.392	0.22952
42.826	0.23048
42.838	0.23143
43.561	0.23238
43.722	0.23333
44.159	0.23619
44.19	0.23714
44.546	0.2381
44.624	0.24
44.63	0.24095
44.633	0.2419
44.669	0.24381
44.755	0.24476
44.84	0.24571
45.209	0.24667
45.669	0.24762
45.756	0.24857
45.856	0.24952
46.234	0.25048
47.253	0.25143
48.241	0.25238
49.29	0.25333
49.874	0.25619
50.28	0.25714
50.347	0.2581
50.573	0.25905
50.806	0.26571
50.818	0.26667
50.82	0.26762
51.044	0.26857
51.045	0.27714
51.275	0.2781
51.294	0.28
51.363	0.2819
51.511	0.28381
51.517	0.28667
51.753	0.29524
51.769	0.29714
51.872	0.2981
52	0.30095
52.032	0.3019
52.216	0.30381
52.245	0.30571
52.463	0.30667
52.464	0.32286
52.715	0.32381
52.787	0.32476
52.855	0.32571
52.917	0.32762
52.937	0.33048
53.177	0.33333
53.226	0.33429
53.34	0.33524
53.62	0.33619
53.632	0.3381
53.727	0.34
53.84	0.34095
53.948	0.3419
54.085	0.34286
54.089	0.34381
54.217	0.34476
54.231	0.34571
54.326	0.34667
54.329	0.34762
54.341	0.34857
54.459	0.34952
54.651	0.35048
54.73	0.35143
54.793	0.35238
54.801	0.35333
54.958	0.35429
54.995	0.35619
55.029	0.3581
55.034	0.35905
55.144	0.36
55.197	0.36095
55.262	0.3619
55.342	0.36286
55.458	0.36381
55.52	0.36476
55.637	0.36571
55.791	0.36667
55.967	0.36952
55.98	0.37048
55.984	0.37143
56.207	0.37238
56.466	0.37333
56.578	0.37429
56.606	0.37524
56.776	0.37619
56.975	0.37714
57.334	0.37905
57.439	0.38
57.471	0.3819
57.619	0.38286
57.66	0.38381
57.805	0.38571
57.831	0.38667
57.959	0.38762
58.961	0.38857
59.155	0.38952
59.322	0.39143
59.383	0.39238
59.585	0.39333
59.637	0.39429
60.042	0.40667
60.073	0.40762
60.309	0.41238
60.765	0.41333
61.034	0.41524
61.148	0.41619
62.037	0.41714
62.663	0.4181
62.767	0.41905
63.051	0.42
63.352	0.42095
64.075	0.4219
64.72	0.42286
64.812	0.42381
65.108	0.42571
65.567	0.42667
65.849	0.42762
66.219	0.42952
66.58	0.43048
66.65	0.43143
66.791	0.43238
67.082	0.43333
67.203	0.43429
67.95	0.44286
68.264	0.44381
68.385	0.44476
68.529	0.44571
68.697	0.45143
69.131	0.45238
69.912	0.45333
71.307	0.45429
71.327	0.45524
72.958	0.45619
73.757	0.45714
74.408	0.4581
75.227	0.45905
75.717	0.46
76.043	0.46095
76.375	0.4619
76.822	0.46286
77.207	0.46381
77.554	0.46476
77.77	0.46571
78.632	0.46667
79.003	0.46762
79.381	0.46857
79.765	0.46952
80.154	0.47048
80.501	0.47143
80.655	0.47238
81	0.48095
81.051	0.4819
81.124	0.48286
81.251	0.48381
81.381	0.48571
81.383	0.48762
81.453	0.48857
81.5	0.48952
81.882	0.49048
81.956	0.49238
82.161	0.49333
82.367	0.49429
82.459	0.49524
82.559	0.49714
83.035	0.4981
83.225	0.49905
88.617	0.5
89.619	0.50095
91.427	0.5019
93.065	0.50286
94.574	0.50381
94.609	0.50476
96.399	0.50571
97.262	0.50667
98.711	0.50762
99.868	0.50857
101.2	0.50952
101.21	0.51048
101.44	0.51143
101.51	0.51238
101.56	0.51333
101.91	0.51429
101.97	0.51524
102.03	0.51619
102.15	0.51714
102.16	0.5181
102.19	0.51905
102.38	0.52
103.79	0.52095
106.38	0.5219
108.95	0.52286
109.4	0.52381
111.06	0.52476
113.18	0.52571
114.6	0.52667
116.28	0.52762
116.74	0.52857
116.99	0.52952
117.25	0.53048
117.71	0.53143
118.89	0.53238
121.04	0.53333
123.66	0.53429
125	0.53524
125.83	0.53619
128.46	0.53714
131.09	0.5381
133.81	0.53905
134.17	0.54
138.44	0.54095
142.7	0.5419
143.27	0.54286
148.28	0.54381
152.07	0.54476
153.13	0.54571
157.26	0.54667
161.1	0.54762
161.26	0.54857
164.94	0.54952
169.37	0.55048
169.79	0.55143
174.54	0.55238
178.63	0.55333
180.6	0.55429
187.11	0.55524
188.69	0.55619
193.49	0.55714
196.05	0.5581
200.33	0.55905
202.34	0.56
206.16	0.56095
207.17	0.5619
208.99	0.56286
209.87	0.56381
211.08	0.56476
213.77	0.56571
214.02	0.56667
214.03	0.56762
214.78	0.56857
215.29	0.56952
216.65	0.57048
218.01	0.57143
218.58	0.57238
218.61	0.57333
219.75	0.57429
220.34	0.57524
221.31	0.57619
222.33	0.57714
223.09	0.5781
223.94	0.57905
223.96	0.58
224.91	0.58095
225.34	0.5819
226.69	0.58286
226.7	0.58381
228.07	0.58476
229.19	0.58571
229.69	0.58667
232.28	0.58762
232.64	0.58857
233.48	0.58952
236.3	0.59048
238.79	0.59143
239.79	0.59238
239.94	0.59333
242.43	0.59429
245.32	0.59524
247.23	0.59619
248.02	0.59714
251.79	0.5981
254.66	0.59905
254.8	0.6
258.31	0.60095
260.17	0.6019
261.99	0.60286
266.04	0.60381
267.35	0.60476
270.16	0.60571
273.65	0.60667
275.77	0.60762
276.68	0.60857
279.95	0.60952
283.85	0.61048
285.02	0.61143
290.51	0.61238
291.19	0.61333
296.15	0.61429
297.77	0.61524
300.6	0.61619
302.81	0.61714
305	0.6181
307.47	0.61905
309.87	0.62
311.77	0.62095
314.83	0.6219
316.81	0.62286
320.44	0.62381
322.65	0.62476
326.24	0.62571
328.5	0.62667
332.07	0.62762
334.7	0.62857
338.43	0.62952
340.15	0.63048
344.37	0.63143
345.18	0.63238
350.19	0.63333
350.27	0.63429
355.16	0.63524
355.69	0.63619
360.58	0.63714
361.63	0.6381
365.61	0.63905
367.57	0.64
371.03	0.64095
373.08	0.6419
375.69	0.64286
378.12	0.64381
379.95	0.64476
382.65	0.64571
383.83	0.64667
387.22	0.64762
388.1	0.64857
390.74	0.64952
392.78	0.65048
394.29	0.65143
396.84	0.65238
397.85	0.65333
399.94	0.65429
402.51	0.65524
403.72	0.65619
405.69	0.65714
407.49	0.6581
407.52	0.65905
407.56	0.66
407.79	0.66095
407.92	0.6619
408.28	0.66286
408.65	0.66381
408.8	0.66476
408.89	0.66571
409.27	0.66667
409.7	0.66762
409.91	0.66857
410.08	0.66952
410.16	0.67048
411.82	0.67143
412.69	0.67238
413.9	0.67333
415.52	0.67429
415.66	0.67524
416.57	0.67619
420.13	0.67714
421.06	0.6781
422.84	0.67905
425.16	0.68
425.62	0.68095
429.69	0.6819
430.34	0.68286
431.33	0.68381
435.09	0.68476
436.58	0.68571
437.34	0.68667
439.48	0.68762
441.93	0.68857
443.49	0.68952
443.77	0.69048
448.22	0.69143
449.53	0.69238
450.09	0.69333
452.72	0.69429
456.32	0.69524
457.29	0.69619
458.59	0.69714
460.68	0.6981
461.53	0.69905
463.98	0.7
466.22	0.70095
466.71	0.7019
469.36	0.70286
469.41	0.70381
470.83	0.70476
471.19	0.70571
472.15	0.70667
472.3	0.70762
472.59	0.70857
472.66	0.70952
472.89	0.71048
474.52	0.71143
474.86	0.71238
474.97	0.71333
476.94	0.71429
477.57	0.71524
477.61	0.71619
477.65	0.71714
478.02	0.7181
479.06	0.71905
479.55	0.72
480.24	0.72095
480.43	0.7219
480.55	0.72286
481.09	0.72381
481.31	0.72476
481.38	0.72571
481.44	0.72667
481.6	0.72762
481.7	0.72857
481.95	0.72952
481.99	0.73048
482.07	0.73143
482.15	0.73238
482.19	0.73333
482.48	0.73429
482.68	0.73524
482.81	0.73619
482.95	0.73714
483.22	0.7381
483.35	0.73905
483.46	0.74
483.57	0.74095
483.85	0.7419
484.12	0.74286
484.21	0.74381
484.44	0.74571
484.82	0.74667
484.88	0.74762
484.94	0.74857
485.02	0.74952
485.22	0.75048
485.42	0.75143
485.43	0.75238
485.71	0.75333
485.77	0.75429
485.93	0.75524
486.68	0.75619
486.78	0.75714
488.93	0.7581
488.94	0.75905
488.97	0.76
491.08	0.76095
491.57	0.7619
493.57	0.76286
494.21	0.76381
495.8	0.76476
497.36	0.76571
498.9	0.76667
499.13	0.76762
499.3	0.76857
502.6	0.76952
502.63	0.77048
502.74	0.77143
504.3	0.77238
505.57	0.77333
505.75	0.77429
506	0.77524
507.26	0.77619
508.03	0.77714
509.45	0.7781
510.35	0.77905
511.1	0.78
512.51	0.78095
513.31	0.7819
513.6	0.78286
513.61	0.78381
513.7	0.78476
514.11	0.78571
514.16	0.78667
514.59	0.78762
515.06	0.78857
515.11	0.78952
515.41	0.79048
515.56	0.79143
515.79	0.79238
516.4	0.79333
517.37	0.79429
519.38	0.79524
521.31	0.79619
522.47	0.79714
525.66	0.7981
528.97	0.79905
529.95	0.8
533.61	0.80095
538.12	0.8019
538.4	0.80286
542.82	0.80381
546.75	0.80476
548.73	0.80571
554.96	0.80667
555.5	0.80762
561.49	0.80857
564.36	0.80952
569.55	0.81048
572.76	0.81143
577.23	0.81238
580.73	0.81333
584.26	0.81429
589.02	0.81524
592	0.81619
596.87	0.81714
599.42	0.8181
604.39	0.81905
606.99	0.82
611.23	0.82095
614.08	0.8219
617.18	0.82286
619.83	0.82381
622.79	0.82476
626.03	0.82571
628.4	0.82667
632.77	0.82762
634.47	0.82857
638.14	0.82952
640.41	0.83048
643.96	0.83143
646.48	0.83238
651.55	0.83333
652.43	0.83429
657.09	0.83524
658.38	0.83619
662.33	0.83714
663.87	0.8381
669.62	0.83905
669.77	0.84
674.33	0.84095
676.39	0.8419
678.71	0.84286
682.3	0.84381
683.18	0.84476
685.77	0.84571
687.79	0.84667
688.83	0.84762
689.24	0.84857
690.02	0.84952
690.35	0.85048
690.68	0.85143
690.81	0.85333
691.14	0.85429
691.47	0.85524
691.8	0.85619
692.58	0.85714
693.58	0.8581
694.57	0.85905
694.9	0.86
695.15	0.86095
695.35	0.8619
695.48	0.86286
695.69	0.86381
696.14	0.86476
696.92	0.86571
697.29	0.86667
697.42	0.86762
697.62	0.86857
697.71	0.86952
697.87	0.87048
697.98	0.87143
698.08	0.87238
698.41	0.87333
698.53	0.87429
698.62	0.87524
698.74	0.87619
698.86	0.87714
699.07	0.8781
699.32	0.87905
700.23	0.88
700.83	0.88095
701.34	0.8819
702.71	0.88286
703.95	0.88381
704.26	0.88476
706.35	0.88571
706.43	0.88667
708.71	0.88762
709.19	0.88857
711.85	0.88952
712.81	0.89048
715.32	0.89143
716.25	0.89238
719.24	0.89333
721.41	0.89429
723.62	0.89524
728.12	0.89619
728.92	0.89714
734.09	0.8981
736.01	0.89905
738.93	0.9
744.75	0.90095
745.6	0.9019
750.04	0.90286
756.13	0.90381
756.39	0.90476
762.35	0.90571
767.79	0.90667
768.63	0.90762
775.04	0.90857
780.55	0.90952
781.92	0.91048
789.12	0.91143
794.23	0.91238
795.85	0.91333
803.05	0.91429
807.09	0.91524
809.79	0.91619
816.99	0.91714
819.9	0.9181
824.48	0.91905
831.96	0.92
832.78	0.92095
839.49	0.9219
845.5	0.92286
847.16	0.92381
854.36	0.92476
857.2	0.92571
862.35	0.92667
869.49	0.92762
870.49	0.92857
878.48	0.92952
882.37	0.93048
887.57	0.93143
894.8	0.93238
896.5	0.93333
906.21	0.93429
906.25	0.93524
915.45	0.93619
917.45	0.93714
925.8	0.9381
928.43	0.93905
935.83	0.94
938.16	0.94095
945.86	0.9419
947.65	0.94286
955.26	0.94381
956.39	0.94476
964.5	0.94571
965.15	0.94667
971.87	0.94762
972.96	0.94857
978.6	0.94952
981.43	0.95048
984.05	0.95143
988.21	0.95238
989.43	0.95333
990.82	0.95429
993.94	0.95524
996.01	0.95619
996.29	0.95714
997.87	0.9581
999	0.95905
999.18	0.96
999.31	0.96095
999.48	0.9619
999.55	0.96286
999.58	0.96381
999.85	0.96476
999.99	0.96571
1000.2	0.96667
1000.2	0.96762
1000.3	0.96857
1000.4	0.96952
1000.5	0.97048
1000.5	0.97143
1000.6	0.97238
1000.6	0.97333
1000.8	0.97429
1000.8	0.97524
1001.2	0.97619
1001.2	0.97714
1001.3	0.97905
1001.3	0.98
1001.4	0.98095
1001.5	0.9819
1001.7	0.98381
1001.7	0.98571
1001.9	0.98667
1002.1	0.98762
1002.4	0.98857
1002.6	0.98952
1002.6	0.99048
1003	0.99143
1003.2	0.99238
1003.3	0.99333
1003.3	0.99429
1003.4	0.99524
1003.4	0.99619
1004.3	0.99714
1004.3	0.9981
1006	0.99905
1006.2	1


==> figures/old_set/source/eps/CDFs/Code/GoogleRuralCDF.txt <==
71.864	0
71.864	0.0017452
80.295	0.0034904
87.18	0.0052356
93.3	0.0069808
97.865	0.008726
102.09	0.010471
104.88	0.012216
106.81	0.013962
106.89	0.015707
108.46	0.017452
108.82	0.022688
109.25	0.024433
111.54	0.026178
113.83	0.027923
117.58	0.029668
122.67	0.031414
127.24	0.033159
132.25	0.034904
136.07	0.036649
136.94	0.038394
137	0.04014
137.55	0.041885
139.25	0.04363
139.53	0.045375
139.68	0.04712
141.6	0.048866
144.1	0.050611
145.19	0.052356
146.23	0.054101
147.47	0.055846
153.31	0.057592
154.02	0.059337
155.29	0.061082
158.76	0.062827
161.81	0.064572
163.56	0.066318
165.14	0.068063
170.78	0.069808
173.65	0.071553
173.8	0.073298
179.37	0.075044
181.04	0.076789
183.56	0.078534
189.14	0.080279
189.16	0.082024
194.12	0.08377
197.23	0.085515
198.55	0.08726
206.52	0.089005
206.81	0.09075
209.89	0.092496
215.68	0.094241
217.83	0.095986
220.52	0.097731
223.52	0.099476
224.26	0.10122
230.32	0.10297
230.82	0.10471
232.24	0.10646
234.54	0.1082
234.63	0.10995
234.65	0.11169
235.19	0.11344
237.7	0.11518
241.32	0.11693
241.43	0.11867
241.59	0.12216
243.24	0.12391
243.57	0.12565
244.26	0.1274
245.27	0.12914
245.54	0.13089
246.1	0.13264
246.43	0.13438
246.49	0.13613
246.62	0.13787
246.72	0.13962
246.82	0.14136
248.78	0.14311
250.18	0.14485
251.14	0.1466
251.17	0.14834
251.28	0.15009
252.09	0.15183
253.37	0.15358
253.7	0.15532
254.28	0.15707
254.65	0.15881
254.81	0.16056
256.79	0.1623
259.28	0.16405
260.19	0.16579
260.61	0.16754
262.23	0.16928
262.42	0.17103
263.55	0.17277
263.94	0.17452
264.79	0.17627
265.5	0.17801
266.22	0.17976
267.02	0.1815
268.8	0.18325
268.82	0.18499
269.96	0.18674
269.99	0.18848
270.19	0.19023
270.39	0.19197
271.22	0.19372
272.72	0.19546
273.17	0.19721
273.77	0.19895
274.82	0.2007
276.79	0.20244
278.01	0.20419
278.97	0.20593
279.43	0.20768
279.76	0.20942
283	0.21117
284.46	0.21291
285.66	0.21466
285.83	0.2164
286.67	0.21815
286.98	0.2199
288	0.22164
291.07	0.22339
292.06	0.22513
293.49	0.22688
293.83	0.22862
297.38	0.23037
297.7	0.23211
298.1	0.23386
301.48	0.2356
303.41	0.23735
304.62	0.23909
304.88	0.24084
306.33	0.24258
306.46	0.24433
306.48	0.24607
308.56	0.24782
308.99	0.24956
309.95	0.25131
310.25	0.25305
311.39	0.2548
313.72	0.25654
315.51	0.25829
316.28	0.26003
316.33	0.26178
316.79	0.26353
317.26	0.26527
320.84	0.26702
321.43	0.26876
321.75	0.27051
322.25	0.27225
325.28	0.274
325.51	0.27574
325.84	0.27749
326.1	0.27923
327.16	0.28098
327.8	0.28272
328.12	0.28447
330.69	0.28621
331.36	0.28796
331.84	0.2897
332.78	0.29145
332.78	0.29319
332.93	0.29494
333.41	0.29668
335.49	0.29843
336.96	0.30017
337.59	0.30192
342.08	0.30366
342.72	0.30541
344.46	0.30716
345.43	0.3089
348.9	0.31065
349.76	0.31239
353.62	0.31414
354.66	0.31588
354.97	0.31763
359.65	0.31937
362.17	0.32112
364.32	0.32286
365.02	0.32461
366.34	0.32635
371.98	0.3281
374.63	0.32984
375.7	0.33159
377.42	0.33333
378.89	0.33508
382.36	0.33682
386.71	0.33857
388.15	0.34031
389.44	0.34206
391.12	0.3438
397.45	0.34555
400.96	0.34729
405.86	0.34904
409.77	0.35079
412.73	0.35253
420.6	0.35428
421.39	0.35602
425.9	0.35777
431.74	0.35951
435.09	0.36126
437.5	0.363
444.55	0.36475
446.4	0.36649
450.98	0.36824
456.75	0.36998
458.73	0.37173
465.01	0.37347
469.67	0.37522
473.04	0.37696
473.74	0.37871
477.9	0.38045
481.43	0.3822
482.87	0.38394
487.75	0.38569
489.01	0.38743
490.24	0.38918
492.39	0.39092
495.17	0.39267
501.87	0.39442
502.68	0.39616
503.07	0.39791
504.35	0.39965
511.31	0.4014
512.34	0.40314
516.79	0.40489
519.23	0.40663
524.57	0.40838
526.38	0.41012
530.74	0.41187
534.32	0.41361
534.45	0.41536
536.32	0.4171
536.71	0.41885
537.53	0.42059
540.13	0.42234
541.07	0.42408
542.33	0.42583
542.79	0.42757
543.15	0.42932
544.41	0.43106
545.07	0.43281
547.19	0.43455
547.57	0.4363
550.92	0.43805
551.75	0.43979
551.97	0.44154
554.36	0.44328
557.03	0.44503
558.64	0.44677
559.7	0.44852
560.21	0.45026
566.63	0.45201
569.87	0.45375
574.39	0.4555
576.29	0.45724
577.66	0.45899
584.14	0.46073
588.14	0.46248
588.37	0.46422
591.65	0.46597
598.16	0.46771
600.02	0.46946
601.04	0.4712
606.05	0.47295
609.73	0.47469
613.53	0.47644
614.4	0.47818
620.84	0.47993
621.14	0.48168
627.62	0.48342
628.12	0.48517
634.53	0.48691
634.64	0.48866
641.63	0.4904
643.17	0.49215
644.81	0.49389
648.95	0.49564
656.07	0.49738
656.2	0.49913
656.54	0.50087
664.61	0.50262
667.67	0.50436
668.72	0.50611
674.64	0.50785
679.17	0.5096
679.96	0.51134
684.51	0.51309
689.36	0.51483
692.7	0.51658
693.82	0.51832
699.79	0.52007
703.2	0.52182
703.4	0.52356
709.84	0.52531
711.68	0.52705
715.21	0.5288
719.18	0.53054
719.52	0.53229
727.06	0.53403
728.14	0.53578
731.46	0.53752
736.9	0.53927
738.33	0.54101
741.03	0.54276
746.97	0.5445
750.36	0.54625
752.55	0.54799
759.41	0.54974
762	0.55148
764.5	0.55323
771.86	0.55497
772.19	0.55672
776.57	0.55846
777.75	0.56021
781.99	0.56195
784.1	0.5637
787.25	0.56545
788.08	0.56719
790.7	0.56894
797.75	0.57068
798.06	0.57243
799.87	0.57417
806.85	0.57592
808.18	0.57766
811.97	0.57941
814.19	0.58115
816.59	0.5829
817.46	0.58464
824.16	0.58639
825.7	0.58813
829.99	0.58988
830.42	0.59162
834.79	0.59337
835.99	0.59511
841.9	0.59686
845	0.5986
846.88	0.60035
849.84	0.60209
850.57	0.60384
852.72	0.60558
856.47	0.60733
859.35	0.60908
861.55	0.61082
862.12	0.61257
863.45	0.61431
864.09	0.61606
864.38	0.6178
864.65	0.61955
875.05	0.62129
881.84	0.62304
881.99	0.62478
889.29	0.62653
897.12	0.62827
897.54	0.63002
904.8	0.63176
912.31	0.63351
919.24	0.63525
926.64	0.637
934.42	0.63874
940.22	0.64049
948.2	0.64223
952.9	0.64398
955.71	0.64572
962.16	0.64747
967.08	0.64921
972.02	0.65096
980.1	0.65271
982.87	0.65445
991.88	0.6562
998.42	0.65794
999.99	0.65969
1011	0.66143
1014.7	0.66318
1026.2	0.66492
1031	0.66667
1033.5	0.66841
1045.5	0.67016
1048.8	0.6719
1061.3	0.67365
1077.7	0.67539
1091.1	0.67714
1105.1	0.67888
1115.4	0.68063
1120.7	0.68237
1124	0.68412
1127.2	0.68586
1127.6	0.68761
1132.5	0.68935
1136.6	0.6911
1138.6	0.69284
1142.3	0.69459
1148.8	0.69634
1150.4	0.69808
1155.9	0.69983
1161.5	0.70157
1162.6	0.70332
1167.5	0.70506
1174.4	0.70681
1175.6	0.70855
1180.3	0.7103
1189	0.71204
1189.1	0.71379
1197	0.71553
1203	0.71728
1215.3	0.71902
1229.1	0.72077
1242.7	0.72251
1254.4	0.72426
1262.3	0.726
1267.6	0.72775
1275.2	0.72949
1281.1	0.73124
1281.3	0.73298
1283.5	0.73473
1284.4	0.73647
2310.4	0.73822
2323.3	0.73997
2334	0.74171
2345.1	0.74346
2353.9	0.7452
2364.4	0.74695
2372.3	0.74869
2379.9	0.75044
2388	0.75218
2396.2	0.75393
2401.6	0.75567
2408.4	0.75742
2412.9	0.75916
2416	0.76091
2420.2	0.76265
2424	0.7644
2427	0.76614
2429.2	0.76789
2431.9	0.76963
2435.1	0.77138
2438.2	0.77312
2441.9	0.77487
2444.1	0.77661
2448.6	0.77836
2451.4	0.7801
2456.8	0.78185
2460.6	0.7836
2462.7	0.78534
2463.6	0.78709
2467.1	0.78883
2470.3	0.79058
2471.1	0.79232
2477.1	0.79407
2478.3	0.79581
2482.2	0.79756
2485.6	0.7993
2488.5	0.80105
2492.5	0.80279
2497.3	0.80454
2498.9	0.80628
2501.9	0.80803
2503.3	0.80977
2505.4	0.81152
2506.2	0.81326
2507.4	0.81501
2548.5	0.81675
2552.4	0.8185
2555.3	0.82024
2559.1	0.82199
2565.1	0.82373
2569.1	0.82548
2574.3	0.82723
2579.2	0.82897
2579.6	0.83246
2579.8	0.83944
2580.1	0.84119
2587.2	0.84293
2587.3	0.84468
2587.7	0.84642
2592	0.84817
2594.2	0.84991
2595.2	0.85166
2598.2	0.8534
2600	0.85515
2602.2	0.85689
2605.6	0.85864
2606.4	0.86038
2608.9	0.86213
2612.3	0.86387
2613.6	0.86562
2617.1	0.86736
2618.7	0.86911
2620.8	0.87086
2624.6	0.8726
2625.7	0.87435
2628.6	0.87609
2632	0.87784
2633.1	0.87958
2634.6	0.88133
2636.9	0.88307
2639.4	0.88482
2642.1	0.88656
2645.9	0.88831
2646.6	0.89005
2653.6	0.8918
2653.7	0.89354
2660.5	0.89529
2662.2	0.89703
2671.6	0.89878
2679.6	0.90052
2687.1	0.90227
2698	0.90401
2699.5	0.90576
2700.9	0.9075
2700.9	0.90925
2701.5	0.91099
2701.9	0.91274
2702.9	0.91449
2703.2	0.91623
2706	0.91798
2706.7	0.91972
2708.5	0.92147
2709	0.92321
2710.5	0.92496
2712.9	0.9267
2715.6	0.92845
2717	0.93019
2721.9	0.93194
2722.5	0.93368
2723.3	0.93543
2730.4	0.93717
2733.6	0.93892
2737.3	0.94066
2745.3	0.94241
2747.2	0.94415
2754.8	0.9459
2760.8	0.94764
2763.5	0.94939
2773.9	0.95113
2775.7	0.95288
2789.3	0.95462
2803.9	0.95637
2818.9	0.95812
2834	0.95986
2847.2	0.96161
2861.5	0.96335
2875.4	0.9651
2890.8	0.96684
2907	0.96859
3451.1	0.97033
3453.7	0.97208
3456.2	0.97382
3461.3	0.97557
3466.1	0.97731
4015.1	0.97906
4023.2	0.9808
4032.5	0.98255
4038.8	0.98429
4045.5	0.98604
4059.6	0.98953
4065.2	0.99127
4069.9	0.99302
4076.3	0.99476
4081.5	0.99651
4083.4	0.99825
4086.4	1


==> figures/old_set/source/eps/CDFs/Code/GoogleUrbanCDF.txt <==
4.0721	0
4.0721	0.00084388
5.3042	0.0016878
8.6886	0.0025316
9.5979	0.0033755
13.838	0.0042194
14.51	0.0050633
17.572	0.0059072
21.661	0.0067511
22.198	0.0075949
26.295	0.0084388
27.837	0.0092827
30.544	0.010127
34.139	0.01097
35.69	0.011814
36.641	0.012658
40.087	0.013502
43.345	0.014346
43.715	0.01519
44.023	0.016034
44.888	0.016878
44.984	0.017722
47.353	0.018565
47.751	0.019409
47.912	0.020253
50.214	0.021097
51.104	0.021941
51.254	0.022785
52.843	0.023629
52.919	0.024473
55.182	0.025316
56.83	0.02616
58.17	0.027004
59.241	0.027848
59.358	0.028692
59.9	0.029536
59.954	0.03038
61.15	0.031224
61.767	0.032068
63.633	0.032911
64.965	0.033755
65.275	0.034599
65.77	0.035443
65.778	0.036287
65.832	0.037131
66.044	0.037975
66.067	0.038819
66.414	0.039662
66.623	0.040506
68.151	0.04135
68.645	0.042194
69.438	0.043038
69.667	0.043882
70.621	0.044726
72.269	0.04557
73.416	0.046414
73.51	0.047257
74.259	0.048101
74.943	0.048945
75.103	0.049789
75.23	0.050633
75.311	0.051477
76.548	0.052321
77.136	0.053165
78.932	0.054008
79.13	0.054852
81.647	0.055696
83.574	0.05654
84.591	0.057384
86.402	0.058228
86.912	0.059072
87.942	0.059916
88.936	0.060759
89.384	0.061603
89.809	0.062447
89.978	0.063291
91.08	0.064135
93.078	0.064979
93.255	0.065823
96.117	0.066667
96.374	0.067511
97.363	0.068354
99.368	0.069198
101.91	0.070042
102.22	0.070886
102.91	0.07173
103.23	0.072574
104.44	0.073418
104.8	0.074262
109.49	0.075105
110.15	0.075949
110.31	0.076793
111.42	0.077637
113.63	0.078481
113.92	0.079325
115.84	0.080169
116.74	0.081013
117.14	0.081857
117.78	0.0827
117.9	0.083544
118.75	0.084388
118.77	0.085232
119.38	0.086076
120.55	0.08692
121.34	0.087764
121.46	0.088608
121.52	0.089451
121.9	0.090295
122.48	0.091139
122.7	0.091983
122.91	0.092827
123.33	0.093671
124	0.094515
124.27	0.095359
124.58	0.096203
124.97	0.097046
125.67	0.09789
126.06	0.098734
126.56	0.099578
126.59	0.10042
126.78	0.10127
127.01	0.10211
127.24	0.10295
129.45	0.1038
129.52	0.10464
130.51	0.10549
130.98	0.10633
132.62	0.10717
134.98	0.10802
137.75	0.10886
137.83	0.1097
137.83	0.11055
138.3	0.11139
139.5	0.11224
140.06	0.11308
140.75	0.11392
141.16	0.11477
144.64	0.11561
144.65	0.11646
145.29	0.1173
146.28	0.11814
147.41	0.11899
148.86	0.11983
150.2	0.12068
151.52	0.12152
151.55	0.12236
151.88	0.12321
153.1	0.12405
156.1	0.12489
156.75	0.12574
157.73	0.12658
158.3	0.12743
158.95	0.12827
158.95	0.12911
159.42	0.12996
161.1	0.1308
161.82	0.13165
164.5	0.13249
164.79	0.13333
165.67	0.13418
166.61	0.13502
166.98	0.13586
168.06	0.13671
168.15	0.13755
168.74	0.1384
170.77	0.13924
172.45	0.14008
173.1	0.14093
173.16	0.14177
175.64	0.14262
177.23	0.14346
177.42	0.1443
178.05	0.14515
178.71	0.14599
179.04	0.14684
179.72	0.14768
180.01	0.14852
180.29	0.14937
180.65	0.15021
183.52	0.15105
184.09	0.1519
184.36	0.15274
184.52	0.15359
184.59	0.15443
184.68	0.15527
184.75	0.15612
184.78	0.15696
184.89	0.15781
185.52	0.15865
185.74	0.15949
186.6	0.16034
186.89	0.16118
188.14	0.16203
188.65	0.16287
189.28	0.16371
189.5	0.16456
190.49	0.1654
190.6	0.16624
190.84	0.16709
190.86	0.16793
191.51	0.16878
191.83	0.16962
192.05	0.17046
193	0.17131
193.61	0.17215
193.63	0.173
193.95	0.17384
194.17	0.17468
194.21	0.17553
194.23	0.17637
194.24	0.17722
194.43	0.17806
194.64	0.1789
194.73	0.18059
194.9	0.18143
195.52	0.18228
195.91	0.18312
196.14	0.18397
196.41	0.18481
196.57	0.18565
196.62	0.1865
196.87	0.18734
197.04	0.18819
197.12	0.18903
197.14	0.18987
197.41	0.19072
197.69	0.19241
197.77	0.19325
197.88	0.19409
197.89	0.19494
197.97	0.19578
198.32	0.19662
198.54	0.19747
198.65	0.19831
199.12	0.19916
199.63	0.2
199.71	0.20084
199.71	0.20169
199.88	0.20253
200.52	0.20338
200.79	0.20422
200.8	0.20591
200.91	0.20675
200.92	0.20759
201.55	0.20844
201.76	0.20928
202.2	0.21013
202.29	0.21097
202.36	0.21181
202.74	0.21266
202.96	0.2135
203.13	0.21435
203.69	0.21519
204.09	0.21603
204.19	0.21688
205.36	0.21772
205.59	0.21857
205.77	0.21941
205.92	0.22025
206.03	0.2211
207.56	0.22194
207.81	0.22278
208	0.22363
208.07	0.22447
208.32	0.22532
208.56	0.22616
208.86	0.227
209.16	0.22785
209.5	0.22869
209.57	0.22954
209.65	0.23038
209.75	0.23122
210.38	0.23207
210.47	0.23291
210.59	0.23376
211.58	0.2346
211.92	0.23544
211.95	0.23629
212.07	0.23713
212.09	0.23882
212.24	0.23966
212.26	0.24051
212.42	0.24135
212.65	0.24219
212.82	0.24304
213.26	0.24388
213.3	0.24473
213.4	0.24557
213.46	0.24641
213.48	0.24726
213.79	0.2481
214.03	0.24895
214.07	0.24979
214.19	0.25063
214.3	0.25148
214.63	0.25232
214.93	0.25316
214.97	0.25401
214.99	0.25485
215.09	0.25654
215.24	0.25738
215.39	0.25823
215.41	0.25992
215.46	0.26076
215.46	0.2616
215.56	0.26245
215.69	0.26329
215.82	0.26414
215.87	0.26498
216.06	0.26582
216.45	0.26667
217.02	0.26751
217.09	0.26835
218.05	0.2692
218.06	0.27004
218.17	0.27089
218.45	0.27173
218.56	0.27257
218.59	0.27342
219.3	0.27426
219.6	0.27511
219.88	0.27595
220	0.27679
220.14	0.27764
220.42	0.27848
220.52	0.27932
220.88	0.28017
220.96	0.28101
221.28	0.28186
221.3	0.2827
221.61	0.28354
222.13	0.28439
222.33	0.28608
222.86	0.28692
223.16	0.28776
223.48	0.28861
223.58	0.28945
223.86	0.2903
224.36	0.29114
224.68	0.29198
225.04	0.29283
225.13	0.29367
225.86	0.29451
226.04	0.29536
226.14	0.2962
226.29	0.29705
226.3	0.29789
226.82	0.29873
227.14	0.29958
227.3	0.30042
227.41	0.30127
227.54	0.30211
228.15	0.30295
228.26	0.3038
228.34	0.30464
228.65	0.30633
228.85	0.30717
229.3	0.30802
229.74	0.30886
230.21	0.3097
230.26	0.31055
230.54	0.31139
231.27	0.31224
231.37	0.31308
231.47	0.31392
231.83	0.31477
231.94	0.31561
232.18	0.31646
232.43	0.3173
233.01	0.31814
234.1	0.31899
234.74	0.32068
234.88	0.32152
235.2	0.32236
235.29	0.32405
235.54	0.32489
235.89	0.32574
236.45	0.32743
236.9	0.32827
237.03	0.32911
237.43	0.32996
237.61	0.3308
237.72	0.33165
238.57	0.33249
239.03	0.33333
239.31	0.33418
239.95	0.33502
240.79	0.33586
240.93	0.33671
241.11	0.33755
241.28	0.3384
241.6	0.33924
242.3	0.34093
243.29	0.34177
243.76	0.34262
243.91	0.34346
244.34	0.3443
245.05	0.34599
245.1	0.34684
245.82	0.34768
246.31	0.34852
246.34	0.34937
246.36	0.35021
246.45	0.35105
246.49	0.3519
247.61	0.35274
247.63	0.35359
247.8	0.35443
247.89	0.35527
249.24	0.35612
249.34	0.35696
250.54	0.35781
251.21	0.35865
252.19	0.35949
253.47	0.36034
254.09	0.36118
254.22	0.36203
255.5	0.36287
256.14	0.36371
257.47	0.36456
257.56	0.3654
257.97	0.36624
259.27	0.36709
259.99	0.36793
260.68	0.36878
262.17	0.36962
262.35	0.37046
262.55	0.37131
262.61	0.37215
262.65	0.373
264.57	0.37384
264.72	0.37468
265	0.37553
265.39	0.37637
266.57	0.37722
266.75	0.37806
267.98	0.3789
268.16	0.37975
269.17	0.38059
270.84	0.38143
271.16	0.38228
271.18	0.38312
271.26	0.38397
272.16	0.38481
272.29	0.38565
272.51	0.3865
272.98	0.38734
273.65	0.38819
275.44	0.38903
275.68	0.38987
275.84	0.39072
276.75	0.39156
276.95	0.39241
277.61	0.39325
279.06	0.39409
279.51	0.39494
279.58	0.39578
279.72	0.39662
280.78	0.39747
281.17	0.39831
281.45	0.39916
283.1	0.4
283.1	0.40084
284.56	0.40169
285	0.40253
285.57	0.40338
286.21	0.40422
286.4	0.40506
286.87	0.40591
287.58	0.40675
288.39	0.40759
288.48	0.40844
290.51	0.40928
290.9	0.41013
291.26	0.41097
291.73	0.41181
292.69	0.41266
293.16	0.4135
293.76	0.41435
295.28	0.41519
297.12	0.41603
298.14	0.41688
299.05	0.41772
299.39	0.41857
299.92	0.41941
300.43	0.42025
300.47	0.4211
300.83	0.42194
301.82	0.42278
303.66	0.42363
304.34	0.42447
305.04	0.42532
306.26	0.42616
306.46	0.427
306.94	0.42785
307	0.42869
307.43	0.42954
307.9	0.43038
308.42	0.43122
309.52	0.43207
311.35	0.43291
311.69	0.43376
311.88	0.4346
313.09	0.43544
313.16	0.43629
315.03	0.43797
315.46	0.43882
315.67	0.43966
316.22	0.44051
316.84	0.44135
318.53	0.44219
319.62	0.44304
320.78	0.44388
320.79	0.44473
320.86	0.44557
321.45	0.44641
321.75	0.44726
324.29	0.4481
325.43	0.44895
325.76	0.44979
325.91	0.45063
327.29	0.45148
329.48	0.45232
329.59	0.45316
330.52	0.45401
330.75	0.45485
330.8	0.4557
331.17	0.45654
332.11	0.45738
332.73	0.45823
333.35	0.45907
335.24	0.45992
336.19	0.46076
336.67	0.4616
337.53	0.46245
338.77	0.46329
338.83	0.46414
339.5	0.46498
340.08	0.46582
340.71	0.46667
340.92	0.46751
341.13	0.46835
342.33	0.4692
342.83	0.47004
343.74	0.47089
345.86	0.47173
346.43	0.47257
346.64	0.47342
347.15	0.47426
349.77	0.47511
350.32	0.47595
352.54	0.47679
354.19	0.47764
355.93	0.47848
356.22	0.47932
357.69	0.48017
359.05	0.48101
360.56	0.48186
361.15	0.4827
361.93	0.48354
363.92	0.48439
364.96	0.48523
365.45	0.48608
365.83	0.48692
367.31	0.48776
368.64	0.48861
369.67	0.48945
370.33	0.4903
370.44	0.49114
371.93	0.49198
372.28	0.49283
373.06	0.49367
373.18	0.49451
373.54	0.49536
373.63	0.4962
373.79	0.49705
373.88	0.49789
374.04	0.49873
374.34	0.49958
374.58	0.50042
375.69	0.50127
375.9	0.50211
376.13	0.50295
376.35	0.5038
379.53	0.50464
382.62	0.50549
387.84	0.50633
388.22	0.50717
388.94	0.50802
389.53	0.50886
390.54	0.5097
396.47	0.51055
397.56	0.51139
399.92	0.51224
401.03	0.51308
404.74	0.51392
407.05	0.51477
407.07	0.51561
411.7	0.51646
412.47	0.5173
413.47	0.51814
420.08	0.51899
420.83	0.51983
424.35	0.52068
424.9	0.52152
425.66	0.52236
426.23	0.52321
426.66	0.52405
428.62	0.52489
431.24	0.52574
437.65	0.52658
438.04	0.52743
440.56	0.52827
441.78	0.52996
443.22	0.5308
447.89	0.53165
449.31	0.53249
450.32	0.53333
453.75	0.53418
456.98	0.53502
458.34	0.53586
460.25	0.53671
461.7	0.53755
464.53	0.5384
466.1	0.53924
467.46	0.54008
469.04	0.54093
469.36	0.54177
469.67	0.54262
469.73	0.54346
470.17	0.5443
470.24	0.54515
470.45	0.54599
470.46	0.54684
470.62	0.54768
471.62	0.54852
473.58	0.54937
476.19	0.55021
476.44	0.55105
476.46	0.5519
477.55	0.55274
480.22	0.55359
480.65	0.55443
480.76	0.55527
481.78	0.55612
481.95	0.55696
484.15	0.55781
485.58	0.55865
487.38	0.55949
487.88	0.56034
488.81	0.56118
492.07	0.56203
492.15	0.56371
493.07	0.56456
493.66	0.5654
496.56	0.56624
496.64	0.56709
498.84	0.56793
501.69	0.56878
502.05	0.56962
502.27	0.57046
502.92	0.57131
503.44	0.57215
504.66	0.573
504.8	0.57384
506.25	0.57468
506.72	0.57553
510.55	0.57637
512.43	0.57722
513.5	0.57806
515.86	0.5789
517.05	0.57975
517.15	0.58059
517.28	0.58143
519.8	0.58228
520.7	0.58312
520.98	0.58397
521.63	0.58481
523.26	0.58565
526.33	0.5865
526.44	0.58734
527.73	0.58819
528.42	0.58903
529.41	0.58987
530.36	0.59072
531.12	0.59156
532.63	0.59241
534.28	0.59325
534.31	0.59409
536.48	0.59494
536.62	0.59578
536.72	0.59662
537.41	0.59747
537.68	0.59831
541.42	0.59916
541.89	0.6
542.11	0.60084
544.86	0.60169
545.15	0.60253
545.55	0.60338
545.72	0.60422
545.95	0.60506
546.33	0.60591
549.34	0.60675
549.67	0.60759
549.97	0.60844
552.61	0.60928
554.91	0.61013
555.08	0.61097
556.22	0.61181
556.34	0.61266
557.4	0.6135
557.78	0.61435
558.46	0.61519
559.06	0.61603
559.4	0.61688
560.81	0.61772
562.61	0.61857
563.28	0.61941
564.1	0.62025
564.53	0.6211
565.93	0.62194
567.58	0.62278
568.02	0.62363
568.37	0.62447
569.79	0.62532
569.8	0.62616
573.22	0.627
573.37	0.62785
574.11	0.62869
574.69	0.62954
575.45	0.63038
577.3	0.63122
578.46	0.63207
580.63	0.63291
582.05	0.63376
583.25	0.6346
583.9	0.63544
584.19	0.63629
585.75	0.63713
586.78	0.63797
587.92	0.63882
589.63	0.63966
589.76	0.64051
592.51	0.64135
592.62	0.64219
593.42	0.64304
594.2	0.64388
596.05	0.64473
596.38	0.64557
598.33	0.64641
598.33	0.64726
599.92	0.6481
600.49	0.64895
601.65	0.64979
602.84	0.65063
602.9	0.65148
604.65	0.65232
606.28	0.65316
606.42	0.65401
608.01	0.65485
608.87	0.6557
609.65	0.65654
612.98	0.65738
614.81	0.65823
616.05	0.65907
616.34	0.65992
616.43	0.66076
617.38	0.6616
617.97	0.66245
618.87	0.66329
622.32	0.66414
624.11	0.66498
624.39	0.66582
624.78	0.66667
625.53	0.66751
629.46	0.66835
629.52	0.6692
629.93	0.67004
630.35	0.67089
630.61	0.67173
631.02	0.67257
631.74	0.67342
635.26	0.67426
636.59	0.67511
638.01	0.67595
638.93	0.67679
640.71	0.67764
641.59	0.67848
642.96	0.67932
643.16	0.68017
644.99	0.68101
646.41	0.68186
646.5	0.6827
648.45	0.68354
648.54	0.68439
648.88	0.68523
651.77	0.68608
652.93	0.68692
653.25	0.68776
654.07	0.68861
655.63	0.68945
656.14	0.6903
657.31	0.69114
659.38	0.69198
660.26	0.69283
662.1	0.69367
662.86	0.69451
665.72	0.69536
665.81	0.6962
666.06	0.69705
667.09	0.69789
667.76	0.69873
668.51	0.69958
669.78	0.70042
669.82	0.70127
670.29	0.70211
670.45	0.70295
670.66	0.7038
670.91	0.70464
671.35	0.70549
672.1	0.70633
672.21	0.70717
672.42	0.70802
672.63	0.70886
672.64	0.7097
673.02	0.71055
673.41	0.71139
674.1	0.71224
674.32	0.71308
674.39	0.71392
675.15	0.71477
675.57	0.71561
675.72	0.71646
675.8	0.7173
676.46	0.71814
676.71	0.71899
677.19	0.71983
677.99	0.72068
678.05	0.72152
678.3	0.72236
678.4	0.72321
679.13	0.72405
679.66	0.72489
681.33	0.72574
681.95	0.72658
682.53	0.72743
682.58	0.72827
682.76	0.72911
685	0.72996
685.34	0.7308
685.94	0.73165
686.21	0.73249
686.32	0.73333
686.92	0.73418
687.1	0.73502
687.95	0.73586
688.45	0.73671
688.72	0.73755
688.91	0.7384
688.98	0.73924
689.61	0.74008
689.65	0.74093
690.51	0.74177
690.62	0.74262
690.66	0.74346
691.81	0.7443
692.15	0.74515
692.92	0.74599
693.04	0.74684
693.93	0.74768
694.11	0.74852
694.5	0.74937
694.51	0.75021
695.09	0.75105
695.23	0.7519
695.4	0.75274
695.77	0.75359
697.51	0.75443
697.71	0.75527
699.74	0.75612
699.8	0.75696
701.18	0.75781
701.76	0.75865
702.31	0.75949
702.73	0.76034
702.77	0.76118
702.78	0.76203
704.1	0.76287
704.28	0.76371
704.45	0.76456
705.18	0.7654
705.85	0.76624
706.52	0.76709
707.16	0.76793
709.06	0.76878
709.75	0.76962
710.36	0.77046
712.66	0.77131
712.98	0.77215
713.16	0.773
716.22	0.77384
717.73	0.77468
718.23	0.77553
719.31	0.77637
721.69	0.77722
722.57	0.77806
725.94	0.7789
728.76	0.77975
730.93	0.78059
731.01	0.78143
732.49	0.78228
735.05	0.78312
736.19	0.78397
739.72	0.78481
740.39	0.78565
742.14	0.7865
742.25	0.78734
742.93	0.78819
747.69	0.78903
750.85	0.78987
751.87	0.79072
754.26	0.79156
754.97	0.79241
756.1	0.79325
757.54	0.79409
762.2	0.79494
764.21	0.79578
765.57	0.79662
769.24	0.79747
770.85	0.79831
771.03	0.79916
772.77	0.8
773.92	0.80084
780.3	0.80169
781.62	0.80253
782.31	0.80338
784.41	0.80422
789.32	0.80506
789.44	0.80591
790.2	0.80675
800.24	0.80759
800.24	0.80844
806.73	0.80928
807.07	0.81013
814.89	0.81097
818.1	0.81181
825.17	0.81266
827.7	0.8135
829.13	0.81435
842.85	0.81519
843.97	0.81603
857.85	0.81688
861.52	0.81772
872.33	0.81857
878.72	0.81941
889.45	0.82025
903.24	0.8211
918.14	0.82194
935.06	0.82278
949.19	0.82363
964.62	0.82447
979	0.82532
995.63	0.82616
1009.6	0.827
1022.6	0.82785
1035.7	0.82869
1047.5	0.82954
1060.3	0.83038
1070.5	0.83122
1081.4	0.83207
1090.3	0.83291
1098.6	0.83376
1106.9	0.8346
1113.9	0.83544
1122.2	0.83629
1131.3	0.83713
1140.4	0.83797
1149.3	0.83882
1159.2	0.83966
1168.6	0.84051
1178.8	0.84135
1189	0.84219
1198.8	0.84304
1210.1	0.84388
1221.8	0.84473
1232.3	0.84557
1491.4	0.84641
1494.8	0.84726
1499.3	0.8481
1503.3	0.84895
1506.8	0.84979
1510.4	0.85063
1514.5	0.85148
1519.1	0.85232
1521.8	0.85316
1527	0.85401
1530.6	0.85485
1535.3	0.8557
1538.6	0.85654
1543.4	0.85738
1546.6	0.85823
1550.9	0.85907
1554.2	0.85992
1558	0.86076
1561.2	0.8616
1564	0.86245
1566.7	0.86329
1569.4	0.86414
1571	0.86498
1650.1	0.86582
1655	0.86667
1659.9	0.86751
1664.5	0.86835
1669.4	0.8692
1673.3	0.87004
1677.6	0.87089
1681.4	0.87173
1684.8	0.87257
1688.5	0.87342
1691.5	0.87426
1694.7	0.87511
1698.7	0.87595
1702.1	0.87679
1704.7	0.87764
1706.3	0.87848
1706.8	0.87932
1707.8	0.88017
1709.2	0.88186
1709.7	0.88354
1710.2	0.88439
1710.2	0.88523
1710.8	0.88608
1711.8	0.88692
1712.3	0.88776
1712.8	0.88945
1822.7	0.8903
1828.1	0.89114
1833.1	0.89198
1837.6	0.89283
1841.6	0.89367
1846	0.89451
1850.5	0.89536
1854	0.8962
1858.4	0.89705
1862.2	0.89789
1866.1	0.89873
1869	0.89958
1872.9	0.90042
1876.3	0.90127
1880.1	0.90211
1884.5	0.90295
1888.1	0.9038
1892.5	0.90464
1896.5	0.90549
1899.8	0.90633
1903.2	0.90717
1907.1	0.90802
1911.4	0.90886
1915.8	0.9097
1919.4	0.91055
1923.4	0.91139
1927.7	0.91224
1935.7	0.91392
1938	0.91477
1940.6	0.91561
1945.3	0.9173
3820.2	0.91983
3820.4	0.92068
3821.5	0.92152
3822.2	0.92236
3822.8	0.92321
3826.2	0.92405
3826.4	0.92489
3830.5	0.92574
3833.1	0.92658
3838.2	0.92743
3842.8	0.92827
3846.8	0.92911
3851.6	0.92996
3856.1	0.9308
3861	0.93165
3865.7	0.93249
3871.7	0.93333
3876.7	0.93418
3879	0.93502
3881.7	0.93586
3883.9	0.93671
3886.4	0.93755
3887	0.9384
3887.6	0.93924
3889	0.94008
3889.9	0.94093
3890.6	0.94177
3891.2	0.94262
3893.8	0.94346
3897.4	0.9443
3899.3	0.94515
3903.5	0.94599
3908	0.94684
3913.1	0.94768
3917.9	0.94852
3923.7	0.94937
3928.9	0.95021
3932.9	0.95105
3936.2	0.9519
3941.4	0.95274
3945.2	0.95359
3952.2	0.95443
3957.6	0.95527
3964.2	0.95612
3969.5	0.95696
3977.4	0.95781
3984.4	0.95865
3993.7	0.95949
4001.5	0.96034
4008.5	0.96118
4016.1	0.96203
4025.4	0.96287
4035.4	0.96371
4044.7	0.96456
4052.8	0.9654
4062.5	0.96624
4069.5	0.96709
4076.4	0.96793
4083.4	0.96878
4089.9	0.96962
4097.3	0.97046
4104	0.97131
4109.3	0.97215
4115.4	0.973
4121.1	0.97384
4126.5	0.97468
4131.9	0.97553
4135.9	0.97637
4141.4	0.97722
4145.3	0.97806
4149.1	0.9789
4153.9	0.97975
4155.4	0.98059
53731	0.98143
53734	0.98228
53736	0.98312
53739	0.98397
53742	0.98481
53742	0.98565
53743	0.9865
53746	0.98734
53748	0.98819
53753	0.98903
53756	0.98987
53757	0.99072
53757	0.99156
53759	0.99241
53761	0.99325
53762	0.99409
53764	0.99494
53767	0.99578
53770	0.99662
53772	0.99747
53774	0.99831
53776	0.99916
53777	1


==> figures/old_set/source/eps/CDFs/Code/HMMRuralCDF.txt <==
0		0
20.342	0.1
53.527	0.2
89.235	0.3
182.06	0.5
274.89	0.8
451.15	1


==> figures/old_set/source/eps/CDFs/Code/HMMRuralCDFN8.txt <==
126.17	0
126.17	0.33333
174.35	0.66667
427.14	1


==> figures/old_set/source/eps/CDFs/Code/HMMUrbanCDF.txt <==
1.7375	0
1.7375	0.2
52.29	0.4
60.231	0.6
107.28	0.8
114.8	1


==> figures/old_set/source/eps/CDFs/Code/HMMUrbanCDFN8.txt <==
1.7375	0
1.7375	0.11111
9.1232	0.22222
23.491	0.33333
35.528	0.44444
52.29	0.55556
135.4	0.66667
166.44	0.77778
185.14	0.88889
208.9	1


==> figures/old_set/source/eps/CDFs/Code/HMMUrbanCDFQ.txt <==
4.8489	0
4.8489	0.14286
28.051	0.28571
36.652	0.42857
50.347	0.57143
105.59	0.71429
111.88	0.85714
176.24	1


==> figures/old_set/source/eps/CDFs/Code/outputPlotRuralCDFs.txt <==
set xlabel 'Localization Error (meters)'
set ylabel "CDF(Loc. Error)"
set grid
set terminal postscript eps enhanced 25
set output "ruralCDF.eps"
set key   bottom
set xr [0:600]
plot "HMMRuralCDF.txt" using 1:2	title 'HMM'  with linespoints pi 1 lw 3 pt 4 ps 2,\
"CellRuralCDF.txt" using 1:2	title 'CellSense'  with linespoints pi 50 lw 3 pt 6 ps 2 ,\
"CellHRuralCDF.txt" using 1:2	title 'CellSense-Hybrid'  with linespoints pi 50 lw 3 pt 5 ps 2,\
"DeterRuralCDF.txt" using 1:2	title 'Deterministic Technique'  with linespoints pi 50 lw 3 pt 8 ps 2 ,\
"GoogleRuralCDF.txt" using 1:2	title 'Google Mylocation'  with linespoints pi 50 lw 3 pt 9 ps 2
set output

==> figures/old_set/source/eps/CDFs/Code/outputPlotUrbanCDFs.txt <==
set xlabel 'Localization Error (meters)'
set ylabel "CDF(Loc. Error)"
set grid
set terminal postscript eps enhanced 25
set output "urbanCDF.eps"
set key   bottom
set xr [0:600]
plot "HMMUrbanCDFQ.txt" using 1:2	title 'HMM'  with linespoints  lw 3 pt 4 ps 2,\
"CellUrbanCDF.txt" using 1:2	title 'CellSense'  with linespoints pi 50 lw 3 pt 6 ps 2 ,\
"CellHUrbanCDF.txt" using 1:2	title 'CellSense-Hybrid'  with linespoints pi 50 lw 3 pt 5 ps 2,\
"DeterUrbanCDF.txt" using 1:2	title 'Deterministic Technique'  with linespoints pi 50 lw 3 pt 8 ps 2 ,\
"GoogleUrbanCDF.txt" using 1:2	title 'Google Mylocation'  with linespoints pi 50 lw 3 pt 9 ps 2
set output

==> figures/old_set/source/eps/CDFs/Data/CellHRuralCDF.txt <==
1.8651	0
1.8651	0.0017452
3.5873	0.0034904
4.412	0.0052356
12.789	0.0069808
13.725	0.008726
14.457	0.010471
15.23	0.012216
16.601	0.013962
17.652	0.015707
18.748	0.017452
20.107	0.019197
20.162	0.020942
20.649	0.022688
21.49	0.024433
22.506	0.026178
22.709	0.027923
22.796	0.029668
23.09	0.031414
23.247	0.033159
23.346	0.034904
23.531	0.036649
23.785	0.038394
24.005	0.04014
24.788	0.041885
25.242	0.04363
25.342	0.045375
25.355	0.04712
25.795	0.048866
25.967	0.050611
27.379	0.052356
28.521	0.054101
28.951	0.057592
29.074	0.064572
29.208	0.066318
29.299	0.068063
29.458	0.069808
29.817	0.071553
30.247	0.073298
30.278	0.075044
30.359	0.076789
31.055	0.078534
31.255	0.080279
31.39	0.082024
31.449	0.08377
32.254	0.085515
32.407	0.08726
33.146	0.089005
33.374	0.09075
34.267	0.092496
35.369	0.094241
36.618	0.095986
37.178	0.097731
37.761	0.099476
39.51	0.10122
39.592	0.10297
40.869	0.10471
40.955	0.10646
41.02	0.1082
41.588	0.10995
42.253	0.11169
42.355	0.11344
42.974	0.11518
44.682	0.11693
45.564	0.11867
45.588	0.12042
45.708	0.12216
46.113	0.12391
46.126	0.12565
46.367	0.1274
47.6	0.12914
47.748	0.13089
47.779	0.13264
49.796	0.13438
50.009	0.13613
51.423	0.13787
51.731	0.13962
52.411	0.14136
52.553	0.14311
54.202	0.14485
54.367	0.1466
54.736	0.14834
55.283	0.15009
55.518	0.15183
55.767	0.15358
55.964	0.15532
56.274	0.15707
57.274	0.15881
58.458	0.16056
58.628	0.1623
58.998	0.16405
59.723	0.16579
59.89	0.16754
60.243	0.16928
60.882	0.17103
61.402	0.17277
61.874	0.17452
62.041	0.17627
62.165	0.17801
62.809	0.17976
63.074	0.1815
63.563	0.18325
63.897	0.18499
64.083	0.18674
65.191	0.18848
66.287	0.19023
66.607	0.19197
67.003	0.19372
69.998	0.19546
70.958	0.19721
71.606	0.19895
71.623	0.2007
71.917	0.20244
72.554	0.20419
75.17	0.20593
75.643	0.20768
78.061	0.20942
79.279	0.21117
79.467	0.21291
79.933	0.2164
80.325	0.21815
82.416	0.2199
82.556	0.22164
83.713	0.22339
85.829	0.22513
88.213	0.22688
88.637	0.22862
89.394	0.23037
90.967	0.23211
92.065	0.23386
93.728	0.2356
94.825	0.23735
95.003	0.23909
97.619	0.24084
98.923	0.24258
101.35	0.24433
101.78	0.24607
102.01	0.24782
102.29	0.24956
105.28	0.25131
106.62	0.25305
107.21	0.2548
107.87	0.25654
110.63	0.25829
112.12	0.26003
112.44	0.26178
112.63	0.26353
113.29	0.26527
113.32	0.26702
113.79	0.26876
113.89	0.27051
114.7	0.27225
114.99	0.274
115.65	0.27574
117.24	0.27749
118.28	0.27923
121.66	0.28098
121.72	0.28272
122	0.28447
122.74	0.28621
123.1	0.28796
123.6	0.2897
124.78	0.29145
125.99	0.29319
126.67	0.29494
127.11	0.29668
127.11	0.29843
127.59	0.30017
129.18	0.30192
131.06	0.30366
131.24	0.30541
131.48	0.30716
132.55	0.3089
132.63	0.31065
136.61	0.31239
137.59	0.31414
137.98	0.31588
138.4	0.31763
138.66	0.31937
139.25	0.32112
139.69	0.32286
140.54	0.32461
141	0.32635
141.79	0.3281
143.24	0.32984
143.35	0.33159
145.35	0.33333
145.55	0.33508
146.33	0.33682
149.85	0.33857
150.27	0.34031
150.86	0.34206
150.99	0.3438
151.24	0.34555
151.44	0.34729
151.66	0.34904
152.07	0.35079
152.61	0.35253
153.61	0.35428
154.07	0.35602
154.66	0.35777
158.66	0.35951
160.86	0.36126
161.65	0.363
162.65	0.36475
163.45	0.36649
163.68	0.36824
164.73	0.36998
164.95	0.37173
165.09	0.37347
165.37	0.37522
167.33	0.37696
170.23	0.37871
170.66	0.38045
170.8	0.3822
171.83	0.38394
174.08	0.38569
176.43	0.38743
176.73	0.38918
177.31	0.39092
178.23	0.39267
179.49	0.39442
179.52	0.39616
180.28	0.39791
181.59	0.39965
181.81	0.4014
184.13	0.40314
187.51	0.40489
188.08	0.40663
188.92	0.40838
189.87	0.41012
190.04	0.41187
190.99	0.41361
191.18	0.41536
191.99	0.4171
194.37	0.41885
194.64	0.42059
197.3	0.42234
198.43	0.42408
199.11	0.42583
199.88	0.42757
200.99	0.42932
201.31	0.43106
202.11	0.43281
204.49	0.43455
205.86	0.4363
207.25	0.43805
207.36	0.43979
208.86	0.44154
208.94	0.44328
209.9	0.44503
212	0.44677
212.11	0.44852
213.63	0.45026
213.8	0.45201
214.56	0.45375
214.64	0.4555
217.11	0.45724
218.45	0.45899
219.06	0.46073
221.43	0.46248
222.63	0.46422
222.87	0.46597
223.58	0.46771
224.26	0.46946
225.09	0.4712
227.78	0.47295
228.05	0.47469
228.53	0.47644
230	0.47818
230.31	0.47993
231.29	0.48168
231.69	0.48342
232.88	0.48517
237.13	0.48691
237.43	0.48866
238.48	0.4904
238.64	0.49215
238.86	0.49389
239.58	0.49564
240.28	0.49738
241.03	0.49913
241.84	0.50087
243.21	0.50262
243.63	0.50436
247.9	0.50611
250.01	0.50785
251.06	0.5096
252.39	0.51134
252.5	0.51309
252.79	0.51483
252.96	0.51658
253.09	0.51832
256.61	0.52007
256.76	0.52182
257.03	0.52356
258.13	0.52531
260.2	0.52705
262.69	0.5288
264.86	0.53054
264.86	0.53229
267.4	0.53403
267.53	0.53578
267.7	0.53752
270	0.53927
270.96	0.54101
272.51	0.54276
277.16	0.5445
278.55	0.54625
279.71	0.54799
280.16	0.54974
281.68	0.55148
282.78	0.55323
287.02	0.55497
290.75	0.55672
292.17	0.55846
293.67	0.56021
296.81	0.56195
297.25	0.5637
299.41	0.56545
303.35	0.56719
303.86	0.56894
304.68	0.57068
304.9	0.57243
305.07	0.57417
306.62	0.57592
307.14	0.57766
307.7	0.57941
307.74	0.58115
308.56	0.5829
309.6	0.58464
311.76	0.58639
312.36	0.58813
312.86	0.58988
313.17	0.59162
313.63	0.59337
314.52	0.59511
316.66	0.59686
317.07	0.5986
317.41	0.60035
321.58	0.60209
322.3	0.60384
322.93	0.60558
324.57	0.60733
324.66	0.60908
327.26	0.61082
327.26	0.61257
329.35	0.61431
330.73	0.61606
330.95	0.6178
332.72	0.61955
332.74	0.62129
332.82	0.62304
333.04	0.62478
333.27	0.62653
334.13	0.62827
336.5	0.63002
339.59	0.63176
340.55	0.63351
342.27	0.63525
344.85	0.637
346.2	0.63874
346.95	0.64049
347.07	0.64223
347.82	0.64398
351.1	0.64572
353.26	0.64747
354.25	0.64921
355.19	0.65096
360.5	0.65271
361.38	0.65445
362.08	0.6562
363.03	0.65794
367.28	0.65969
370.26	0.66143
370.58	0.66318
374.65	0.66492
376.15	0.66667
377.82	0.66841
377.85	0.67016
381.77	0.6719
384.67	0.67365
385.44	0.67539
385.53	0.67714
388.67	0.67888
390.36	0.68063
390.64	0.68237
394.43	0.68412
396.5	0.68586
398.34	0.68761
399.99	0.68935
400.75	0.6911
401.34	0.69284
401.56	0.69459
401.98	0.69634
401.98	0.69808
402.13	0.69983
402.22	0.70157
402.33	0.70332
402.9	0.70506
403.7	0.70681
405.55	0.70855
406.05	0.7103
409.07	0.71204
411.47	0.71379
413.52	0.71553
418.06	0.71728
420.09	0.71902
420.31	0.72077
420.33	0.72251
422.37	0.72426
428.08	0.726
428.66	0.72775
434.1	0.72949
434.87	0.73124
435.83	0.73298
437.77	0.73473
441.34	0.73647
446.32	0.73822
447.36	0.73997
450.92	0.74171
453.83	0.74346
454.91	0.7452
459.44	0.74695
462.69	0.74869
467.23	0.75044
471.5	0.75218
482.01	0.75393
499.5	0.75567
513.51	0.75742
526.72	0.75916
541.92	0.76091
555.94	0.76265
569.55	0.7644
582.83	0.76614
596.87	0.76789
608.54	0.76963
611.73	0.77138
617.77	0.77312
623.87	0.77487
626.6	0.77661
630.73	0.77836
638.92	0.7801
641.15	0.78185
647.56	0.7836
653.31	0.78534
654.58	0.78709
655.09	0.78883
655.76	0.79058
656.96	0.79232
658.41	0.79407
660.83	0.79581
662.81	0.79756
663.21	0.7993
665.97	0.80105
667.28	0.80279
668.16	0.80454
669.9	0.80628
671.4	0.80803
672.75	0.80977
675.38	0.81152
678.54	0.81326
678.94	0.81501
684.59	0.81675
688.79	0.8185
689.13	0.82024
690.94	0.82199
695.78	0.82373
695.84	0.82548
699.27	0.82723
701.59	0.82897
702.03	0.83072
702.09	0.83246
704.3	0.83421
714.32	0.83595
715.12	0.8377
724.79	0.83944
727.11	0.84119
735.17	0.84293
737.96	0.84468
747.65	0.84642
747.69	0.84817
758.96	0.84991
760.71	0.85166
768.31	0.8534
774.21	0.85515
778.58	0.85689
789.48	0.85864
799.4	0.86038
810.15	0.86213
820.27	0.86387
829.4	0.86562
829.96	0.86736
837.38	0.86911
837.94	0.87086
845	0.8726
846.12	0.87435
853.65	0.87609
859.06	0.87784
859.68	0.87958
864.72	0.88133
867.54	0.88307
868.98	0.88482
872.53	0.88656
873.88	0.88831
876.71	0.89005
878.45	0.8918
880.2	0.89354
882.36	0.89529
885.49	0.89703
889.68	0.89878
892.17	0.90052
892.81	0.90227
896.3	0.90401
898.23	0.90576
899.95	0.9075
900.26	0.90925
901.57	0.91099
1019.8	0.91274
1028.4	0.91449
1035.5	0.91623
1041.8	0.91798
1046.5	0.91972
1050.8	0.92147
1053.5	0.92321
1055.4	0.92496
1055.4	0.9267
1056.9	0.92845
1057.3	0.93368
1057.7	0.93543
1060	0.93717
1062.4	0.93892
1066.5	0.94066
1071.5	0.94241
1076.3	0.94415
1081.5	0.9459
1088.5	0.94764
1095.6	0.94939
1103.5	0.95113
1111.4	0.95288
1120.4	0.95462
1129.1	0.95637
1138.9	0.95812
1148.5	0.95986
1159.9	0.96161
1170.6	0.96335
1182.4	0.9651
1193.6	0.96684
1203.5	0.96859
1213.7	0.97033
1220.3	0.97208
1226.8	0.97382
1233	0.97557
1237.8	0.97731
1477.2	0.97906
1483	0.9808
1489.7	0.98255
1493.7	0.98429
1498.2	0.98604
1507.5	0.98953
1510.7	0.99127
1513.2	0.99302
1517.6	0.99476
1521	0.99651
1521.2	0.99825
1522.6	1


==> figures/old_set/source/eps/CDFs/Data/CellHUrbanCDF.txt <==
1.1192	0
1.1192	0.00096061
2.4809	0.0019212
4.8619	0.0028818
5.1245	0.0038425
5.5019	0.0048031
8.4685	0.0057637
8.9265	0.0067243
11.293	0.0076849
12.542	0.0086455
12.789	0.0096061
12.925	0.010567
13.214	0.011527
13.537	0.012488
13.84	0.013449
14.094	0.014409
15.129	0.01537
15.37	0.01633
15.792	0.017291
16.734	0.018252
17.249	0.019212
17.543	0.020173
17.915	0.021134
17.93	0.022094
17.942	0.023055
18.105	0.024015
18.455	0.024976
18.874	0.025937
19.019	0.026897
19.455	0.027858
19.465	0.028818
19.575	0.029779
19.656	0.03074
19.752	0.0317
19.762	0.032661
19.872	0.033622
19.966	0.034582
20.053	0.035543
20.134	0.036503
20.218	0.037464
20.632	0.038425
20.639	0.039385
20.663	0.040346
20.695	0.041306
20.718	0.042267
20.833	0.043228
20.977	0.045149
21.05	0.04611
21.272	0.04707
21.714	0.049952
21.792	0.050913
22.015	0.051873
22.741	0.052834
22.847	0.053794
22.895	0.054755
23.506	0.055716
23.703	0.056676
23.717	0.057637
23.859	0.058598
23.864	0.059558
24.045	0.060519
24.291	0.061479
24.421	0.06244
24.637	0.063401
24.791	0.064361
24.856	0.065322
25.012	0.066282
25.348	0.086455
25.51	0.087416
25.804	0.088377
25.87	0.089337
26.198	0.090298
26.279	0.09318
26.69	0.09414
26.944	0.095101
27.029	0.096061
27.232	0.097022
27.245	0.097983
27.535	0.098943
27.66	0.099904
27.882	0.10086
28.029	0.10183
28.074	0.10279
28.215	0.10375
28.387	0.10471
28.459	0.10567
29.006	0.10663
29.243	0.10759
30.027	0.10855
30.091	0.10951
30.627	0.11047
30.811	0.11143
31.109	0.11239
31.248	0.11335
31.595	0.11431
32.379	0.11527
32.729	0.11623
32.817	0.1172
32.965	0.11816
33.163	0.11912
33.312	0.12008
34.287	0.12104
35.299	0.122
35.501	0.12296
38.189	0.12392
38.322	0.12488
38.791	0.12584
39.231	0.1268
40.184	0.12776
40.719	0.12872
42.934	0.13064
43.368	0.1316
44.571	0.13256
44.666	0.13353
46.916	0.13449
47.347	0.13545
47.606	0.13641
47.611	0.13737
47.943	0.13833
48.081	0.13929
48.733	0.14025
49.115	0.14121
49.336	0.14217
49.511	0.14313
49.566	0.14409
49.748	0.16042
49.802	0.16138
49.855	0.16234
49.935	0.1633
50.228	0.16427
50.308	0.16619
50.347	0.16715
50.579	0.16907
50.692	0.17003
50.75	0.17099
50.837	0.17195
50.909	0.18156
51.01	0.18252
51.084	0.18444
51.142	0.1854
51.196	0.18636
51.263	0.19885
51.509	0.20077
51.559	0.20269
51.62	0.20365
51.879	0.20461
51.979	0.20845
52.225	0.20941
52.237	0.21134
52.279	0.2123
52.29	0.21326
52.392	0.21422
52.403	0.21518
52.476	0.21614
52.626	0.2171
52.762	0.21806
52.872	0.21902
52.981	0.21998
52.986	0.22094
53.115	0.2219
53.123	0.22286
53.186	0.22382
53.382	0.22478
53.613	0.22671
53.945	0.22767
53.966	0.22863
54.039	0.22959
54.129	0.23151
54.13	0.23343
54.149	0.23439
54.207	0.23535
54.265	0.23727
54.3	0.23823
54.438	0.24015
55.013	0.24111
55.07	0.24207
55.111	0.244
55.183	0.24496
55.19	0.2488
55.208	0.24976
55.405	0.25072
55.444	0.25168
55.471	0.25264
55.523	0.2536
55.523	0.25456
55.628	0.25552
55.697	0.25648
55.698	0.25744
55.702	0.25841
55.829	0.25937
55.892	0.26129
55.96	0.26321
56.05	0.26897
56.157	0.26993
56.306	0.27089
56.922	0.27185
56.999	0.27281
57.071	0.27378
57.647	0.27474
58.694	0.2757
60.09	0.27666
61.264	0.27762
61.542	0.27858
61.817	0.27954
62.832	0.2805
63.304	0.28146
63.753	0.28242
64.506	0.28338
64.677	0.28434
65.141	0.2853
65.523	0.28626
65.833	0.28722
65.89	0.28818
65.935	0.28915
66.068	0.29011
66.291	0.29107
66.294	0.29203
66.413	0.29299
66.523	0.29395
67.48	0.29491
67.677	0.29587
67.707	0.29779
67.96	0.29875
68.297	0.29971
68.347	0.30163
68.452	0.30259
68.484	0.30355
68.568	0.30451
68.754	0.30548
68.989	0.30644
69.631	0.30836
69.676	0.31028
69.741	0.31124
69.769	0.3122
69.816	0.31316
69.87	0.31412
70.119	0.31508
70.137	0.31604
70.838	0.317
72.179	0.31892
72.277	0.31988
72.32	0.32085
72.33	0.33429
72.496	0.33622
72.498	0.33718
73.221	0.33814
73.354	0.34102
73.615	0.34198
73.64	0.34294
73.783	0.3439
73.984	0.34486
74.238	0.34582
74.699	0.34678
74.799	0.34774
75.003	0.3487
75.715	0.35062
75.762	0.35255
76.263	0.35351
76.747	0.35447
77.05	0.35639
77.232	0.35735
77.338	0.35831
77.615	0.35927
77.938	0.36023
78.024	0.36215
78.13	0.36311
78.395	0.36407
78.435	0.36503
78.94	0.36599
79.175	0.36695
79.216	0.3708
79.445	0.37176
79.547	0.37368
79.875	0.37464
79.921	0.3756
79.955	0.37752
80.272	0.37848
80.327	0.37944
80.366	0.38136
80.673	0.38232
80.7	0.38329
81.051	0.38617
81.107	0.38713
81.147	0.38905
81.43	0.39289
81.516	0.39673
81.597	0.39769
81.844	0.39866
81.887	0.39962
81.928	0.40154
82.088	0.4025
82.25	0.40346
82.274	0.40442
82.297	0.40634
82.709	0.40922
82.824	0.41018
82.906	0.4121
83.209	0.41306
83.249	0.41402
83.396	0.41499
83.484	0.41595
83.563	0.41691
83.61	0.41787
83.722	0.41883
84.295	0.42267
85.04	0.42363
85.445	0.42459
87.299	0.42555
87.621	0.42651
89.313	0.42747
89.581	0.42843
89.78	0.42939
90.301	0.43036
90.605	0.43132
91.704	0.43228
91.828	0.43324
92.897	0.4342
93.761	0.43516
95.553	0.43612
96.315	0.43708
96.534	0.43804
96.722	0.439
97.183	0.43996
98.538	0.44188
98.626	0.44284
98.931	0.4438
98.976	0.44573
100.04	0.44669
100.58	0.44765
101.65	0.44861
102.16	0.44957
102.19	0.45053
102.23	0.45149
103.07	0.45245
103.56	0.45917
104.08	0.46398
104.2	0.46494
104.59	0.48319
104.6	0.48415
105.11	0.48511
105.29	0.48607
105.45	0.48703
105.48	0.48799
105.59	0.48895
105.6	0.48991
105.62	0.49087
105.64	0.49183
105.77	0.49472
105.88	0.49568
106.13	0.49664
106.15	0.4976
106.18	0.49856
106.24	0.49952
106.25	0.50144
106.27	0.5024
106.61	0.50432
106.62	0.50528
106.63	0.5072
106.67	0.50817
106.68	0.50913
106.76	0.51105
106.86	0.52257
106.91	0.52354
107.13	0.5245
107.21	0.52546
107.27	0.52642
107.3	0.52834
107.32	0.53026
107.37	0.53122
107.42	0.53218
107.88	0.5341
107.97	0.53506
108.11	0.53602
108.39	0.53698
108.43	0.53794
108.48	0.53987
108.65	0.54083
108.76	0.54179
108.97	0.54275
109.19	0.54371
109.2	0.54467
109.78	0.54563
110.24	0.54659
110.29	0.54947
110.69	0.55043
110.69	0.55139
110.71	0.55331
111.2	0.55427
111.21	0.5562
111.22	0.55812
111.73	0.56004
111.74	0.561
111.79	0.56196
111.8	0.56292
111.85	0.56484
111.88	0.58982
112.25	0.59078
112.75	0.59174
112.76	0.5927
112.77	0.59366
112.92	0.59462
113.29	0.59654
113.51	0.5975
113.75	0.59846
113.98	0.59942
114.27	0.60038
114.97	0.60134
115.15	0.60231
115.5	0.60327
116.32	0.60423
117.16	0.60519
117.88	0.60615
118.68	0.60711
118.71	0.60807
118.99	0.60903
119.17	0.60999
119.79	0.61095
120	0.61191
120.47	0.61287
120.7	0.61383
121.17	0.61479
121.37	0.61575
121.88	0.6196
121.93	0.62056
122.39	0.62248
122.45	0.62344
122.46	0.6244
122.86	0.62536
123.16	0.62632
123.67	0.62728
123.91	0.62824
124.22	0.6292
124.98	0.63016
126.68	0.63112
127.96	0.63208
128.39	0.63305
129.44	0.63401
129.79	0.63497
130.39	0.63593
130.43	0.63689
132.58	0.63785
133.44	0.63881
133.75	0.63977
135.15	0.64169
137.21	0.64265
137.74	0.64361
138.67	0.64457
138.98	0.64553
139.23	0.64649
139.58	0.64745
140.32	0.64841
141.18	0.64938
141.94	0.65034
142.67	0.6513
143.08	0.65226
143.29	0.65322
143.8	0.65418
145.2	0.65514
145.66	0.6561
146.77	0.65706
147.04	0.65802
149.11	0.65898
149.3	0.65994
151.84	0.6609
152.03	0.66186
153.03	0.66282
153.13	0.66378
153.55	0.66475
154.07	0.66571
154.94	0.66667
155.47	0.66763
156.38	0.66859
158.69	0.66955
159.57	0.67051
160.53	0.67147
160.59	0.67243
160.89	0.67339
163.85	0.67435
165.32	0.67531
165.75	0.67627
166.97	0.67723
167.22	0.67819
167.65	0.67915
169.29	0.68012
169.42	0.68108
171.43	0.68204
172.6	0.683
172.67	0.68396
173.47	0.68492
176.05	0.68588
176.65	0.68684
176.85	0.6878
177.56	0.68876
178.47	0.68972
179.78	0.69068
180.36	0.69164
180.9	0.6926
181.55	0.69356
181.73	0.69452
181.91	0.69549
182.07	0.69645
182.12	0.69741
182.91	0.69837
183.06	0.69933
183.75	0.70029
184.1	0.70125
184.36	0.70221
184.39	0.70317
184.43	0.70413
184.81	0.70509
185.44	0.70605
185.86	0.70701
186.08	0.70797
186.7	0.70893
187.25	0.70989
187.63	0.71085
188.21	0.71182
188.47	0.71278
188.52	0.71374
188.75	0.7147
189.24	0.71566
190.01	0.71662
190.04	0.71758
190.3	0.71854
190.35	0.7195
191.06	0.72046
191.13	0.72142
191.16	0.72238
191.19	0.72334
191.19	0.7243
191.68	0.72526
191.7	0.72622
192	0.72719
192.09	0.72815
192.49	0.72911
192.94	0.73007
193.07	0.73103
193.17	0.73199
193.47	0.73295
193.92	0.73391
194.06	0.73487
194.34	0.73583
194.58	0.73679
195.49	0.73775
195.71	0.73871
195.78	0.73967
195.91	0.74063
195.97	0.74159
196.15	0.74256
196.18	0.74352
196.38	0.74448
196.43	0.74544
197.3	0.7464
197.59	0.74736
197.61	0.74832
197.69	0.74928
198.58	0.75024
199.54	0.7512
199.57	0.75216
200.39	0.75312
200.49	0.75408
200.66	0.75504
200.7	0.756
200.78	0.75696
201.48	0.75793
201.49	0.75889
201.6	0.75985
202.78	0.76081
203.01	0.76177
203.3	0.76273
203.59	0.76369
204.47	0.76465
204.78	0.76561
204.93	0.76657
206.19	0.76753
206.25	0.76849
206.59	0.76945
207	0.77041
207.23	0.77137
207.39	0.77233
207.41	0.77329
207.98	0.77426
208.37	0.77522
208.4	0.77618
208.7	0.77714
210.01	0.7781
210.25	0.77906
210.84	0.78002
211.02	0.78098
212.37	0.78194
212.56	0.7829
212.65	0.78386
212.72	0.78482
212.85	0.78578
213.52	0.78674
214.81	0.7877
215.55	0.78866
215.58	0.78963
215.88	0.79059
215.89	0.79155
216.58	0.79251
217.24	0.79347
217.36	0.79443
217.72	0.79539
217.73	0.79635
218.33	0.79731
219.51	0.79827
219.61	0.79923
219.8	0.80019
221.67	0.80115
221.76	0.80211
221.89	0.80307
223.43	0.80403
224.31	0.805
224.35	0.80596
224.45	0.80692
225.39	0.80788
225.42	0.80884
225.63	0.8098
225.9	0.81076
226.26	0.81172
226.51	0.81268
226.64	0.81364
226.65	0.8146
227.73	0.81556
227.79	0.81652
228.2	0.81748
228.45	0.81844
228.77	0.8194
229.28	0.82037
230.06	0.82133
230.46	0.82229
230.77	0.82325
230.94	0.82421
231.45	0.82517
231.78	0.82613
232.81	0.82709
233.93	0.82805
235.03	0.82901
235.22	0.82997
235.91	0.83093
236.62	0.83189
236.65	0.83285
237.5	0.83381
238.81	0.83477
239.29	0.83573
240.1	0.8367
240.47	0.83766
240.61	0.83862
240.97	0.83958
242.85	0.84054
243.24	0.8415
243.43	0.84246
243.56	0.84342
244.38	0.84438
244.59	0.84534
244.7	0.8463
244.89	0.84726
244.96	0.84822
245.1	0.85014
245.16	0.8511
245.58	0.85207
245.69	0.85303
245.93	0.85399
246.01	0.85495
246.18	0.85591
246.21	0.85687
246.27	0.85783
246.36	0.85975
246.38	0.86071
246.42	0.86359
246.44	0.86455
246.52	0.86551
247.23	0.86647
247.52	0.86744
247.81	0.8684
248.15	0.86936
248.17	0.87032
248.29	0.87128
248.63	0.87224
248.78	0.8732
249.08	0.87416
249.11	0.87512
249.19	0.87608
249.47	0.87992
249.88	0.88088
250.16	0.88184
250.56	0.8828
251.13	0.88377
251.72	0.88473
254.32	0.88569
255.04	0.88665
255.58	0.88761
257.64	0.88857
258.31	0.88953
259.35	0.89049
259.98	0.89145
261.23	0.89241
263.14	0.89337
264.03	0.89433
265.33	0.89529
265.97	0.89625
266.57	0.89721
266.9	0.89817
266.96	0.89914
269.29	0.9001
270.09	0.90106
271.4	0.90202
272.33	0.90298
272.67	0.90394
276.41	0.9049
276.43	0.90586
279.26	0.90682
279.7	0.90778
281.59	0.90874
281.76	0.9097
284.44	0.91066
285.26	0.91162
285.48	0.91258
285.56	0.91354
285.75	0.91547
285.75	0.91643
286.15	0.91739
286.53	0.91835
287.31	0.91931
287.98	0.92027
288.58	0.92123
289.14	0.92219
289.32	0.92315
289.62	0.92507
289.81	0.92795
289.86	0.92891
290.44	0.92988
290.59	0.93084
290.78	0.9318
291.19	0.93276
291.65	0.93372
291.91	0.93468
292.01	0.93564
292.03	0.9366
292.21	0.93756
292.24	0.93852
292.64	0.93948
293.28	0.94044
293.38	0.9414
294.11	0.94236
294.72	0.94332
294.85	0.94428
295.23	0.94524
295.62	0.94621
295.68	0.94717
295.79	0.94813
296.18	0.94909
296.22	0.95005
296.7	0.95101
296.91	0.95197
297.07	0.95293
297.69	0.95389
297.86	0.95485
298.19	0.95581
298.25	0.95677
298.47	0.95773
298.82	0.95869
300.38	0.95965
302.64	0.96061
305.88	0.96158
309.3	0.96254
309.97	0.9635
312.87	0.96446
317.11	0.96542
320.81	0.96638
323.98	0.96734
326.73	0.9683
330.23	0.96926
333.31	0.97022
337.52	0.97118
340.85	0.97214
344.84	0.9731
350.44	0.97406
354.56	0.97502
405.17	0.97598
406.98	0.97695
407.86	0.97791
412.25	0.97887
412.81	0.97983
415.49	0.98079
418.26	0.98175
420.74	0.98271
421.88	0.98367
453.38	0.98463
460.06	0.98559
467.51	0.98655
476.11	0.98751
484.1	0.98847
490.96	0.98943
500.18	0.99039
510.32	0.99135
518.56	0.99232
528.42	0.99328
538.89	0.99424
549.42	0.9952
560.45	0.99616
571.52	0.99712
581.6	0.99808
591.24	0.99904
598.9	1


==> figures/old_set/source/eps/CDFs/Data/CellRuralCDF.txt <==
10.94	0
10.94	0.0017452
11.215	0.0034904
16.229	0.0052356
16.472	0.0069808
19.79	0.008726
22.994	0.010471
24.988	0.012216
26.259	0.013962
30.14	0.015707
30.411	0.017452
31.308	0.019197
32.019	0.020942
33.309	0.022688
35.69	0.024433
35.881	0.026178
36.583	0.027923
36.878	0.029668
37.591	0.031414
37.971	0.033159
39.595	0.034904
40.666	0.036649
41.73	0.038394
42.441	0.04014
42.726	0.041885
42.924	0.04363
43.472	0.045375
44.521	0.04712
45.114	0.048866
45.469	0.050611
47.266	0.052356
48.137	0.054101
48.689	0.055846
49.942	0.057592
50.388	0.059337
50.785	0.061082
51.981	0.062827
52.24	0.064572
52.515	0.066318
53.937	0.068063
54.866	0.069808
55.454	0.071553
57.402	0.073298
59.355	0.075044
61.011	0.076789
61.258	0.078534
61.983	0.080279
62.384	0.082024
62.867	0.08377
63.669	0.085515
64.826	0.08726
65.442	0.089005
66.338	0.09075
67.559	0.092496
69.559	0.094241
70.838	0.095986
71.07	0.097731
73.873	0.099476
74.768	0.10122
75.904	0.10297
76.186	0.10471
76.93	0.10646
77.822	0.1082
77.823	0.10995
77.965	0.11169
79.46	0.11344
80.959	0.11518
83.172	0.11693
84.791	0.11867
87.869	0.12042
88.383	0.12216
88.558	0.12391
88.778	0.12565
88.843	0.1274
89.188	0.12914
89.51	0.13089
90.553	0.13264
92.214	0.13438
96.176	0.13613
96.61	0.13787
96.962	0.13962
97.329	0.1466
97.698	0.15009
98.104	0.15183
99.515	0.15358
99.692	0.15532
100.23	0.15707
100.43	0.15881
101.14	0.16056
101.5	0.1623
101.65	0.16405
101.77	0.16579
101.87	0.16754
103.19	0.16928
103.19	0.17103
103.51	0.17277
103.56	0.17452
105.17	0.17627
105.84	0.17801
106.08	0.17976
106.12	0.1815
106.6	0.18325
108.23	0.18499
108.38	0.18674
108.57	0.18848
108.65	0.19023
109.2	0.19197
109.41	0.19372
111.25	0.19546
111.83	0.19721
111.83	0.19895
112.6	0.2007
113.34	0.20244
113.88	0.20419
114.27	0.20593
114.64	0.20768
114.83	0.20942
115.15	0.21117
115.31	0.21291
115.7	0.21466
116.8	0.2164
117.47	0.21815
118.87	0.2199
119.63	0.22164
119.99	0.22339
120.77	0.22513
121.43	0.22688
122.78	0.22862
123.41	0.23037
123.63	0.23211
124.77	0.23386
125.67	0.2356
125.89	0.23735
126.24	0.23909
127.14	0.24084
128.87	0.24258
129.31	0.24433
129.55	0.24607
130.86	0.24782
131.08	0.24956
132.22	0.25131
133.69	0.25305
134.66	0.2548
135.23	0.25654
135.32	0.25829
137.33	0.26003
137.74	0.26178
137.78	0.26353
139.87	0.26527
142.21	0.26702
142.25	0.26876
142.47	0.27051
142.99	0.27225
144.75	0.274
146.3	0.27574
147.43	0.27749
147.54	0.27923
148.18	0.28098
148.35	0.28272
148.62	0.28447
148.93	0.28621
151.97	0.28796
154.15	0.2897
154.9	0.29145
155.78	0.29319
156.14	0.29494
156.61	0.29668
156.81	0.29843
156.93	0.30017
157.25	0.30192
157.62	0.30366
158.35	0.30541
159.4	0.30716
159.57	0.3089
160.61	0.31065
162.86	0.31239
163.57	0.31414
164.1	0.31588
166.81	0.31763
167.06	0.31937
171.21	0.32112
171.24	0.32286
171.32	0.32461
171.48	0.32635
171.74	0.3281
172.44	0.32984
172.57	0.33159
172.71	0.33333
176.27	0.33508
176.4	0.33682
176.92	0.33857
178.8	0.34031
179.97	0.34206
181.35	0.3438
182.53	0.34555
184.13	0.34729
184.48	0.34904
185.5	0.35079
185.54	0.35253
185.62	0.35428
186.03	0.35602
186.85	0.35777
188.83	0.35951
189.38	0.36126
189.44	0.363
189.57	0.36475
189.92	0.36649
190.46	0.36824
190.86	0.36998
190.86	0.37173
190.86	0.37347
191.01	0.37522
191.35	0.37696
191.88	0.37871
192.06	0.38045
192.19	0.3822
192.24	0.38394
192.58	0.38569
193.15	0.38743
193.86	0.38918
194.1	0.39092
195.14	0.39267
195.25	0.39442
196.1	0.39616
196.58	0.39791
197.96	0.39965
197.97	0.4014
198.18	0.40314
198.42	0.40489
198.55	0.40663
198.84	0.40838
199.26	0.41012
201.39	0.41187
201.45	0.41361
202.2	0.41536
202.63	0.4171
205.01	0.41885
205.12	0.42059
205.72	0.42234
206.02	0.42408
206.55	0.42583
206.87	0.42757
208.29	0.42932
208.74	0.43106
209.58	0.43281
209.74	0.43455
210.34	0.4363
210.66	0.43805
211.69	0.43979
212.72	0.44154
214.42	0.44328
215.08	0.44503
217.18	0.44677
217.47	0.44852
219.06	0.45026
220.28	0.45201
220.38	0.45375
221.6	0.4555
222.3	0.45724
223.24	0.45899
224.35	0.46073
225.05	0.46248
225.07	0.46422
227.48	0.46597
228.39	0.46771
229.63	0.46946
229.68	0.4712
231.04	0.47295
232.39	0.47469
232.4	0.47644
232.65	0.47818
233.21	0.47993
234	0.48168
234.52	0.48342
235.1	0.48517
235.12	0.48691
235.26	0.48866
236.09	0.4904
236.16	0.49215
237.05	0.49389
238.03	0.49564
238.33	0.49738
238.99	0.49913
241.04	0.50087
243.82	0.50262
244.1	0.50436
244.93	0.50611
244.94	0.50785
245.29	0.5096
245.75	0.51134
246.48	0.51309
246.9	0.51483
247.22	0.51658
249.75	0.51832
250.92	0.52007
251.21	0.52182
251.28	0.52356
252.3	0.52531
254.55	0.52705
256.12	0.5288
256.5	0.53054
257.59	0.53229
258.35	0.53403
259.3	0.53578
259.81	0.53752
262.73	0.53927
263.41	0.54101
268.75	0.54276
269.18	0.5445
269.25	0.54625
269.32	0.54799
270.21	0.54974
270.25	0.55148
270.88	0.55323
272.44	0.55497
273.73	0.55672
275.3	0.55846
276.15	0.56021
277.19	0.56195
278.03	0.5637
278.23	0.56545
278.62	0.56719
278.9	0.56894
280.19	0.57068
281.11	0.57243
281.29	0.57417
283.84	0.57592
284.14	0.57766
285.69	0.57941
286.96	0.58115
288.88	0.5829
289.55	0.58464
290.53	0.58639
290.9	0.58813
291.5	0.58988
294.54	0.59162
294.78	0.59337
295.91	0.59511
297.76	0.59686
298.73	0.5986
299.28	0.60035
299.31	0.60209
299.96	0.60384
300.71	0.60558
300.88	0.60733
301.26	0.60908
301.33	0.61082
301.49	0.61257
301.89	0.61431
303.15	0.61606
305.57	0.6178
309.03	0.61955
310.4	0.62129
311.21	0.62304
312.33	0.62478
312.65	0.62653
312.82	0.62827
313.54	0.63176
316.09	0.63351
320.6	0.63525
322.36	0.637
323.01	0.63874
323.9	0.64049
325.48	0.64223
326.58	0.64398
328.74	0.64572
332.41	0.64747
332.57	0.64921
332.74	0.65096
333.25	0.65271
336.57	0.65445
339.31	0.6562
340.6	0.65794
340.71	0.65969
342.4	0.66143
342.75	0.66318
344.15	0.66492
347.7	0.66667
348.16	0.66841
348.36	0.67016
350.68	0.6719
351.16	0.67365
351.91	0.67539
353.32	0.67714
354.18	0.67888
356.73	0.68063
358.83	0.68237
359.18	0.68412
359.38	0.68586
359.63	0.68761
363.54	0.68935
364.67	0.6911
364.9	0.69284
365.59	0.69459
366.25	0.69634
369.17	0.69808
369.47	0.69983
372.21	0.70157
373.26	0.70332
374.42	0.70506
375.12	0.70681
375.48	0.70855
382.77	0.7103
383	0.71204
383.05	0.71379
384.18	0.71553
385.01	0.71728
387.09	0.71902
391.22	0.72077
391.65	0.72251
393.63	0.72426
394.83	0.726
396.7	0.72775
398.02	0.72949
398.09	0.73124
398.66	0.73298
399.86	0.73473
400.66	0.73647
402.23	0.73822
402.66	0.73997
402.67	0.74171
403.12	0.74346
405.23	0.7452
406.83	0.74695
408.74	0.74869
410.96	0.75044
411.37	0.75218
412.26	0.75393
417.04	0.75567
420.43	0.75742
421.38	0.75916
421.82	0.76091
423.39	0.76265
426.95	0.7644
429.26	0.76614
431.2	0.76789
431.77	0.76963
434.84	0.77138
438.06	0.77312
442.31	0.77487
445.35	0.77661
448.39	0.77836
448.9	0.7801
456.73	0.78185
460.09	0.7836
461.53	0.78534
470.16	0.78709
472.46	0.78883
475.21	0.79058
483.46	0.79232
484.88	0.79407
486.9	0.79581
497.25	0.79756
497.37	0.7993
499.23	0.80105
509.45	0.80279
510.37	0.80454
513.62	0.80628
519.51	0.80803
523.87	0.80977
524.92	0.81152
530.6	0.81326
537.77	0.81501
537.79	0.81675
542.07	0.8185
551.09	0.82024
552.23	0.82199
552.73	0.82373
552.86	0.82548
554.73	0.82723
556.2	0.82897
558.64	0.83072
560.64	0.83246
563.81	0.83421
564.2	0.83595
566.03	0.8377
566.3	0.83944
567.78	0.84119
570.63	0.84293
573.26	0.84468
575.16	0.84642
576.83	0.84817
581.16	0.84991
582.46	0.85166
584.89	0.8534
586.65	0.85515
587.9	0.85689
593.69	0.85864
593.85	0.86038
596.41	0.86213
596.74	0.86387
602.09	0.86562
602.13	0.86736
606.21	0.86911
612.93	0.87086
615.35	0.8726
617.34	0.87435
622.59	0.87609
622.73	0.87784
627	0.87958
629.22	0.88133
632.96	0.88307
634.39	0.88482
634.64	0.88656
639.38	0.88831
642.23	0.89005
644.61	0.8918
647.16	0.89354
651.66	0.89529
654.67	0.89703
656.39	0.89878
658.65	0.90052
661.66	0.90227
664.77	0.90401
666.17	0.90576
666.37	0.9075
667.65	0.90925
668.51	0.91099
793.39	0.91274
798.41	0.91449
804.28	0.91623
807.68	0.91798
811.59	0.91972
819.86	0.92321
822.7	0.92496
1074.7	0.9267
1083.3	0.92845
1090.3	0.93019
1096.6	0.93194
1101.4	0.93368
1105.7	0.93543
1108.3	0.93717
1110.1	0.93892
1110.2	0.94066
1111.7	0.94241
1112.1	0.94764
1112.4	0.94939
1114.8	0.95113
1117.2	0.95288
1121.3	0.95462
1126.3	0.95637
1131.1	0.95812
1136.3	0.95986
1143.4	0.96161
1150.5	0.96335
1158.4	0.9651
1166.3	0.96684
1175.3	0.96859
1184	0.97033
1193.8	0.97208
1203.4	0.97382
1214.8	0.97557
1225.6	0.97731
1237.3	0.97906
1248.6	0.9808
1258.4	0.98255
1268.6	0.98429
1275.2	0.98604
1281.7	0.98778
1287.8	0.98953
1292.6	0.99127
1434.6	0.99302
1439.2	0.99476
1442.7	0.99651
1443.1	0.99825
1444.7	1


==> figures/old_set/source/eps/CDFs/Data/CellUrbanCDF.txt <==
17.065	0
17.065	0.00095238
17.236	0.0019048
18.778	0.0028571
19.674	0.0038095
19.865	0.0047619
20.382	0.0057143
20.42	0.0066667
20.99	0.007619
21.753	0.0085714
21.774	0.0095238
22.282	0.013333
22.587	0.014286
22.749	0.015238
23.258	0.01619
23.732	0.02
23.737	0.020952
23.742	0.025714
24.247	0.027619
24.664	0.028571
24.777	0.029524
24.81	0.030476
25.366	0.031429
25.641	0.032381
25.873	0.033333
25.933	0.034286
26.44	0.035238
26.512	0.037143
26.685	0.038095
27.043	0.039048
27.101	0.04
28.185	0.040952
28.706	0.041905
29.694	0.042857
30.671	0.04381
30.817	0.044762
32.427	0.045714
33.432	0.046667
33.489	0.047619
34.251	0.048571
35.779	0.049524
36.544	0.050476
37.311	0.051429
37.554	0.052381
37.662	0.053333
38.572	0.055238
38.836	0.05619
39.601	0.057143
39.863	0.058095
40.129	0.059048
40.279	0.06
40.905	0.060952
41.177	0.062857
41.412	0.078095
41.519	0.079048
41.681	0.087619
41.736	0.092381
41.922	0.10667
41.955	0.10857
41.974	0.10952
42.017	0.11048
42.021	0.11429
42.158	0.11619
42.187	0.12476
42.433	0.12857
42.458	0.12952
42.491	0.13238
42.515	0.13619
42.547	0.13714
42.696	0.14667
42.714	0.14762
42.777	0.14857
42.802	0.15238
42.95	0.15333
42.963	0.1581
42.966	0.16
43.012	0.1619
43.235	0.16571
43.295	0.16762
43.471	0.16857
43.511	0.17048
43.659	0.17143
43.739	0.18667
43.773	0.18762
43.844	0.18857
43.889	0.18952
43.938	0.19048
43.976	0.19143
44.012	0.20952
44.055	0.21048
44.065	0.21143
44.08	0.21238
44.159	0.21333
44.196	0.21429
44.246	0.22
44.289	0.22095
44.356	0.2219
44.516	0.22667
44.755	0.22857
44.789	0.24476
44.821	0.24571
45.022	0.25143
45.075	0.25238
45.53	0.25429
45.918	0.25524
47.052	0.25619
47.407	0.25714
47.772	0.25905
48.271	0.26
49.395	0.26095
50.148	0.2619
51.04	0.26476
51.543	0.26571
51.547	0.26667
51.612	0.26762
51.683	0.27429
51.761	0.27524
52.055	0.27619
52.119	0.28476
52.189	0.28571
52.266	0.28762
52.35	0.29619
52.441	0.29905
52.562	0.30095
52.626	0.30381
52.944	0.32
53.041	0.32095
53.07	0.32286
53.202	0.32476
53.364	0.32571
53.522	0.32667
53.544	0.32952
53.578	0.33143
53.639	0.33238
53.783	0.33429
54.146	0.33714
54.369	0.3381
54.491	0.33905
54.651	0.34
54.721	0.3419
54.875	0.34286
54.961	0.34381
55.3	0.34476
55.465	0.34571
55.557	0.34667
55.806	0.34762
55.885	0.34952
55.97	0.35048
56.007	0.35143
56.017	0.35238
56.565	0.35524
56.972	0.35619
57.007	0.35714
57.034	0.3581
57.401	0.35905
57.413	0.36
57.43	0.36095
57.481	0.3619
57.517	0.36381
57.909	0.36571
57.911	0.36667
57.962	0.36762
57.966	0.36857
57.991	0.36952
58.013	0.37048
58.421	0.37143
58.429	0.37238
58.472	0.37333
58.522	0.37429
58.535	0.37524
58.929	0.37619
58.973	0.37714
58.981	0.3781
59	0.37905
59.01	0.38
59.227	0.3819
59.355	0.38286
59.453	0.38381
59.541	0.38476
59.579	0.38571
59.622	0.38762
59.853	0.4
59.949	0.40095
59.954	0.4019
59.979	0.40286
59.985	0.40762
60.459	0.40952
60.463	0.41143
60.482	0.41238
60.619	0.41429
60.688	0.41524
60.743	0.41619
60.949	0.41714
60.973	0.4181
61.251	0.41905
61.404	0.42
61.53	0.42095
62.049	0.4219
62.205	0.42286
62.477	0.42381
62.965	0.42476
63.023	0.42571
63.536	0.42667
63.683	0.42762
63.857	0.42952
64.215	0.43048
64.327	0.43238
64.523	0.43333
64.644	0.43429
64.807	0.43524
65.287	0.43619
65.571	0.43714
66.211	0.4381
66.248	0.44667
66.449	0.44762
66.73	0.44857
66.814	0.44952
66.929	0.45524
67.376	0.45619
67.409	0.45714
67.698	0.4581
68.008	0.45905
68.515	0.46
68.958	0.46095
69.408	0.4619
70.371	0.46286
70.833	0.46381
71.263	0.46476
72.251	0.46571
72.389	0.46667
72.734	0.46762
73.223	0.46857
73.717	0.46952
74.215	0.47048
74.263	0.47143
74.725	0.47238
74.773	0.48095
74.798	0.4819
74.828	0.48286
74.863	0.48476
75.229	0.48571
75.262	0.48762
75.283	0.48857
75.738	0.48952
75.772	0.49048
76.248	0.49238
76.255	0.49333
76.758	0.49429
76.759	0.49619
77.87	0.49714
82.204	0.4981
83.896	0.49905
84.007	0.5
85.501	0.50095
86.808	0.5019
88.53	0.50286
89.261	0.50381
89.91	0.50476
90.762	0.50571
91.88	0.50667
92.129	0.50762
92.271	0.50857
92.442	0.50952
93.085	0.51048
93.104	0.51143
93.414	0.51238
93.447	0.51333
93.499	0.51429
93.596	0.51524
93.654	0.51619
94.247	0.51714
94.742	0.5181
96.527	0.51905
97.226	0.52
99.837	0.52095
101.96	0.5219
102.92	0.52286
103.97	0.52381
105.32	0.52476
106.87	0.52571
107.55	0.52667
107.75	0.52762
108.23	0.52857
109.39	0.52952
110.11	0.53048
111.45	0.53143
113.99	0.53238
116.07	0.53333
118.26	0.53429
118.63	0.53524
121.2	0.53619
124.24	0.53714
126	0.5381
128.46	0.53905
133.17	0.54
134.51	0.54095
138.11	0.5419
142.85	0.54286
143.54	0.54381
146.9	0.54476
150.69	0.54571
152.51	0.54667
154.49	0.54762
158.94	0.54857
162.03	0.54952
164.12	0.55048
170.09	0.55143
171.4	0.55238
176.53	0.55333
178.96	0.55429
180.07	0.55524
182.82	0.55619
183.04	0.55714
187.78	0.5581
189.06	0.55905
189.57	0.56
191.34	0.56095
193.71	0.5619
196.34	0.56286
197.87	0.56381
199.26	0.56476
202.04	0.56571
203.12	0.56667
206.65	0.56762
209.33	0.56857
213.03	0.56952
215.58	0.57048
216.88	0.57143
220.56	0.57238
221.42	0.57333
224.68	0.57429
225.84	0.57524
227.17	0.57619
228.47	0.57714
228.5	0.5781
230.14	0.57905
231.64	0.58
233.31	0.58095
234.11	0.5819
235.47	0.58286
235.78	0.58381
236.73	0.58476
238.02	0.58571
239.52	0.58667
241.97	0.58762
243.06	0.58857
245.89	0.58952
248.16	0.59048
248.41	0.59143
249.12	0.59238
251.51	0.59333
254.35	0.59429
255.45	0.59524
256.98	0.59619
260.74	0.59714
263.65	0.5981
263.77	0.59905
267.06	0.6
270.57	0.60095
271.78	0.6019
274.44	0.60286
278.37	0.60381
279.07	0.60476
281.74	0.60571
284.65	0.60667
285.58	0.60762
287.76	0.60857
290.53	0.60952
292.7	0.61048
295.16	0.61143
298.03	0.61238
299.41	0.61333
303.54	0.61429
304.44	0.61524
307.83	0.61619
310.26	0.61714
312.05	0.6181
316.07	0.61905
316.72	0.62
321.47	0.62095
322.28	0.6219
326.91	0.62286
327.71	0.62381
332.58	0.62476
332.75	0.62571
337.78	0.62667
338.29	0.62762
342.83	0.62857
344.53	0.62952
348.28	0.63048
350.37	0.63143
353.35	0.63238
356.16	0.63333
358.79	0.63429
361.47	0.63524
363.42	0.63619
367.32	0.63714
367.68	0.6381
371.55	0.63905
373.13	0.64
375.8	0.64095
378.56	0.6419
380.43	0.64286
383.55	0.64381
385.46	0.64476
388.03	0.64571
391.29	0.64667
392.57	0.64762
396.04	0.64857
396.76	0.64952
399.56	0.65048
402.11	0.65143
403.08	0.65238
405.24	0.65333
407.83	0.65429
408.23	0.65524
408.4	0.65619
408.48	0.65714
408.61	0.6581
408.79	0.65905
409.23	0.66
409.54	0.66095
409.58	0.6619
409.6	0.66286
410.19	0.66381
410.34	0.66476
410.49	0.66571
410.64	0.66667
411.1	0.66762
411.24	0.66857
412.24	0.66952
412.5	0.67048
413.31	0.67143
414.39	0.67238
415.5	0.67333
416.98	0.67429
418.08	0.67524
418.32	0.67619
420.16	0.67714
422.34	0.6781
423.81	0.67905
425.16	0.68
426.98	0.68095
429.04	0.6819
431.03	0.68286
431.25	0.68381
436.55	0.68476
436.6	0.68571
437.06	0.68667
441.5	0.68762
443.39	0.68857
445.55	0.68952
446.06	0.69048
449.81	0.69143
450.49	0.69238
455.08	0.69333
456.34	0.69429
456.63	0.69524
459.73	0.69619
462.49	0.69714
463.07	0.6981
463.51	0.69905
463.99	0.7
464.04	0.70095
464.05	0.7019
464.44	0.70286
466.02	0.70381
466.44	0.70476
467.56	0.70571
468.48	0.70667
468.63	0.70762
468.83	0.70857
469.19	0.70952
470.9	0.71048
470.97	0.71143
471.44	0.71238
471.6	0.71333
471.74	0.71429
471.84	0.71524
471.86	0.71619
472.14	0.71714
472.24	0.7181
472.39	0.71905
472.73	0.72
472.85	0.72095
472.91	0.7219
473.05	0.72286
473.22	0.72381
473.66	0.72476
473.8	0.72571
473.91	0.72667
474.06	0.72762
474.31	0.72857
475.85	0.72952
476.48	0.73048
476.54	0.73143
477.04	0.73238
478.35	0.73333
478.39	0.73429
478.48	0.73524
479	0.73619
479.42	0.73714
480.65	0.7381
481.33	0.73905
482.33	0.74
482.52	0.74095
483.31	0.7419
483.41	0.74286
484.22	0.74381
484.99	0.74476
485.74	0.74571
485.96	0.74667
486.53	0.74762
486.76	0.74857
487.95	0.74952
488.31	0.75048
488.87	0.75143
489.65	0.75238
489.93	0.75333
490.58	0.75429
490.59	0.75524
490.66	0.75619
490.87	0.75714
491.02	0.7581
491.51	0.75905
491.81	0.76
492.22	0.7619
492.6	0.76286
492.6	0.76381
492.72	0.76476
492.75	0.76571
493.01	0.76667
493.03	0.76762
493.2	0.76857
493.21	0.76952
493.52	0.77048
493.7	0.77143
494.41	0.77238
496.11	0.77333
496.58	0.77429
497.45	0.77524
499.37	0.77619
499.87	0.77714
500.54	0.7781
500.6	0.77905
501.02	0.78
502.98	0.78095
503.14	0.7819
503.3	0.78286
505.95	0.78381
506.1	0.78476
506.18	0.78571
506.35	0.78667
506.45	0.78762
507.52	0.78857
507.58	0.78952
507.59	0.79048
507.73	0.79143
507.84	0.79238
508.14	0.79333
508.3	0.79429
508.41	0.79524
509.19	0.79619
509.83	0.79714
512.29	0.7981
515.51	0.79905
516.77	0.8
520.09	0.80095
524.79	0.8019
524.92	0.80286
529.11	0.80381
533.55	0.80476
534.93	0.80571
541.07	0.80667
542.28	0.80762
547.52	0.80857
551.15	0.80952
555.51	0.81048
559.55	0.81143
563.14	0.81238
567.5	0.81333
570.1	0.81429
575.79	0.81524
577.8	0.81619
583.64	0.81714
585.18	0.8181
591.15	0.81905
592.72	0.82
597.98	0.82095
599.79	0.8219
603.92	0.82286
605.52	0.82381
609.53	0.82476
611.7	0.82571
615.13	0.82667
618.44	0.82762
621.19	0.82857
623.8	0.82952
627.13	0.83048
629.62	0.83143
633.19	0.83238
637.22	0.83333
639.14	0.83429
642.76	0.83524
645.08	0.83619
647.99	0.83714
650.58	0.8381
655.43	0.83905
656.31	0.84
661.02	0.84095
662.05	0.8419
665.39	0.84286
668.84	0.84381
668.98	0.84476
672.46	0.84571
674.48	0.84667
674.5	0.84762
675.93	0.84857
676.71	0.84952
677.05	0.85048
677.38	0.85143
677.5	0.85333
677.83	0.85429
678.16	0.85524
678.5	0.85619
679.28	0.85714
680.24	0.8581
680.28	0.85905
681.62	0.86
681.85	0.86095
682.07	0.8619
682.19	0.86286
682.41	0.86381
682.86	0.86476
683.64	0.86571
683.64	0.86667
683.99	0.86762
684.11	0.86857
684.32	0.86952
684.43	0.87048
684.56	0.87143
684.78	0.87238
685.11	0.87333
685.23	0.87429
685.33	0.87524
685.44	0.87619
685.56	0.87714
685.78	0.8781
686.01	0.87905
686.49	0.88
686.92	0.88095
688.03	0.8819
689.39	0.88286
689.92	0.88381
690.63	0.88476
692.01	0.88571
693.1	0.88667
694.86	0.88762
695.37	0.88857
698.48	0.88952
698.51	0.89048
701.93	0.89143
701.98	0.89238
705.91	0.89333
707.09	0.89429
710.28	0.89524
713.81	0.89619
715.57	0.89714
720.74	0.8981
721.7	0.89905
725.57	0.9
731.3	0.90095
731.39	0.9019
736.69	0.90286
742.1	0.90381
742.76	0.90476
748.97	0.90571
753.52	0.90667
755.25	0.90762
761.66	0.90857
766.29	0.90952
768.53	0.91048
775.72	0.91143
779.98	0.91238
782.46	0.91333
789.65	0.91429
792.85	0.91524
796.39	0.91619
803.59	0.91714
805.68	0.9181
811.06	0.91905
818.53	0.92
818.57	0.92095
826.05	0.9219
831.3	0.92286
833.72	0.92381
840.92	0.92476
843.03	0.92571
848.91	0.92667
855.34	0.92762
857.03	0.92857
865.02	0.92952
868.23	0.93048
874.12	0.93143
880.67	0.93238
883.03	0.93333
892.14	0.93429
892.74	0.93524
901.97	0.93619
903.36	0.93714
912.32	0.9381
914.35	0.93905
922.34	0.94
924.09	0.94095
932.37	0.9419
933.6	0.94286
941.76	0.94381
942.35	0.94476
950.99	0.94571
951.13	0.94667
957.86	0.94762
959.45	0.94857
964.6	0.94952
967.91	0.95048
970.06	0.95143
974.22	0.95238
975.91	0.95333
976.84	0.95429
979.97	0.95524
982.32	0.95619
982.49	0.95714
983.91	0.9581
985.22	0.95905
985.28	0.96
985.37	0.96095
985.6	0.9619
985.64	0.96286
985.79	0.96381
985.91	0.96476
986.03	0.96571
986.3	0.96667
986.4	0.96762
986.46	0.96857
986.53	0.96952
986.54	0.97048
986.57	0.97143
986.63	0.97238
986.84	0.97333
986.89	0.97429
987.03	0.97524
987.28	0.97619
987.33	0.97714
987.38	0.9781
987.39	0.98
987.58	0.98095
987.61	0.9819
987.77	0.98381
987.83	0.98571
987.99	0.98667
988.17	0.98762
988.67	0.98857
988.76	0.98952
988.82	0.99048
989.12	0.99143
989.33	0.99238
989.41	0.99333
989.44	0.99429
989.51	0.99524
989.57	0.99619
990.71	0.99714
990.79	0.9981
992.39	0.99905
992.68	1


==> figures/old_set/source/eps/CDFs/Data/DeterRuralCDF.txt <==
53.959	0
53.959	0.0017452
55.797	0.0034904
56.811	0.0052356
57.078	0.0069808
61.568	0.008726
63.905	0.010471
66.626	0.012216
70.716	0.013962
70.727	0.015707
71.293	0.017452
71.57	0.019197
71.635	0.020942
71.805	0.022688
72.104	0.024433
72.12	0.026178
72.564	0.027923
72.797	0.029668
72.986	0.031414
73.387	0.033159
73.396	0.034904
73.53	0.036649
73.781	0.038394
74.279	0.04014
74.345	0.041885
74.585	0.04363
75.093	0.045375
75.451	0.04712
75.615	0.048866
76.16	0.050611
76.387	0.052356
76.934	0.054101
77.172	0.055846
77.791	0.057592
78.922	0.059337
79.416	0.061082
79.817	0.062827
81.52	0.064572
82.927	0.066318
83.572	0.068063
83.611	0.069808
84.146	0.071553
84.163	0.073298
85.295	0.075044
85.338	0.076789
85.888	0.078534
89.904	0.080279
90.089	0.082024
90.498	0.089005
91.092	0.092496
91.143	0.094241
94.29	0.095986
94.421	0.097731
94.608	0.099476
97.866	0.10122
98.801	0.10297
101.26	0.10471
104.66	0.10646
105.22	0.1082
105.32	0.10995
105.92	0.11169
109.03	0.11344
112	0.11518
112.31	0.11693
112.47	0.11867
112.88	0.12042
113.3	0.12216
114.55	0.12391
115.27	0.12565
115.43	0.1274
115.82	0.12914
116.91	0.13089
117.2	0.13264
117.59	0.13438
117.98	0.13613
118.22	0.13787
118.64	0.13962
119.08	0.14136
120.19	0.14311
120.35	0.14485
120.44	0.1466
121.44	0.14834
121.46	0.15009
121.97	0.15183
123.78	0.15358
124.02	0.15532
124.36	0.15707
125.45	0.15881
125.92	0.16056
125.92	0.1623
126.86	0.16405
127.66	0.16579
128.9	0.16754
129.13	0.16928
130.03	0.17103
130.39	0.17277
130.41	0.17452
131.66	0.17627
132.75	0.17801
134.7	0.17976
135.5	0.1815
135.76	0.18325
136.02	0.18499
136.57	0.18674
136.92	0.18848
138.68	0.19023
138.98	0.19197
139.61	0.19372
140.49	0.19546
140.51	0.19721
140.54	0.19895
140.96	0.2007
141	0.20244
141.19	0.20419
141.41	0.20593
141.51	0.20768
144.51	0.20942
144.88	0.21117
145.19	0.21291
146.29	0.21466
147.09	0.2164
147.26	0.21815
147.86	0.2199
148.21	0.22164
148.42	0.22339
148.74	0.22513
150.74	0.22688
152.23	0.22862
152.46	0.23037
152.54	0.23211
153.56	0.23386
154.22	0.2356
154.78	0.23735
155.26	0.23909
155.38	0.24084
157.8	0.24258
159.11	0.24433
160.38	0.24607
160.85	0.24956
161.17	0.25131
161.34	0.25305
163.19	0.2548
163.44	0.25654
163.6	0.25829
163.73	0.26003
164.56	0.26178
167.8	0.26353
169.73	0.26527
170.61	0.26702
171.41	0.26876
171.43	0.27051
172.6	0.27225
173.62	0.274
173.88	0.27574
175.44	0.27749
177.38	0.27923
178.34	0.28098
178.48	0.28272
178.57	0.28447
180.54	0.28621
180.68	0.28796
184.84	0.2897
185.41	0.29145
185.67	0.29319
187.48	0.29494
188.17	0.29668
188.77	0.29843
188.83	0.30017
188.99	0.30192
189.94	0.30366
190.77	0.30541
190.84	0.30716
192.22	0.3089
192.48	0.31065
192.81	0.31239
194.37	0.31414
195.48	0.31588
195.8	0.31763
196.12	0.31937
197.43	0.32112
199.72	0.32286
199.79	0.32461
200.09	0.32635
200.75	0.3281
201.06	0.32984
201.12	0.33159
201.24	0.33333
201.69	0.33508
203.56	0.33682
204.11	0.33857
204.36	0.34031
204.91	0.34206
205.55	0.3438
207.61	0.34555
208.12	0.34729
208.72	0.34904
210.02	0.35079
210.22	0.35253
210.56	0.35428
211.09	0.35602
211.45	0.35777
211.51	0.35951
212.88	0.36126
212.95	0.363
213.31	0.36475
213.31	0.36649
213.69	0.36824
213.89	0.36998
216.07	0.37173
216.09	0.37347
216.56	0.37522
217.38	0.37696
217.98	0.37871
218.35	0.38045
218.61	0.3822
220.06	0.38394
220.42	0.38569
221.31	0.38743
221.42	0.38918
221.78	0.39092
222.33	0.39267
222.79	0.39442
223.39	0.39616
223.58	0.39791
225.58	0.39965
225.82	0.4014
226.52	0.40314
226.73	0.40489
227.36	0.40663
227.61	0.40838
228.16	0.41012
228.69	0.41187
228.76	0.41361
228.78	0.41536
230.75	0.4171
231.1	0.41885
233.8	0.42059
234.78	0.42234
234.89	0.42408
234.91	0.42583
235.12	0.42757
236.51	0.42932
238.06	0.43106
239.62	0.43281
240.41	0.43455
240.73	0.4363
240.77	0.43805
242.72	0.43979
242.94	0.44154
242.98	0.44328
243.52	0.44503
243.77	0.44677
244.01	0.44852
248.35	0.45026
249.96	0.45201
250	0.45375
250	0.4555
250.09	0.45724
250.56	0.45899
251.99	0.46073
252	0.46248
252.64	0.46422
253.29	0.46597
253.42	0.46771
254.02	0.46946
255.33	0.4712
256.24	0.47295
256.95	0.47469
257.96	0.47644
258.02	0.47818
259.2	0.47993
259.68	0.48168
259.95	0.48342
260.01	0.48517
260.04	0.48691
260.43	0.48866
261.08	0.4904
261.8	0.49215
262.49	0.49389
262.54	0.49564
262.86	0.49738
263.06	0.49913
263.57	0.50087
263.78	0.50262
264.16	0.50436
264.58	0.50611
265.69	0.50785
266.91	0.5096
269.54	0.51134
269.91	0.51309
270.42	0.51483
271.44	0.51658
271.45	0.51832
271.46	0.52007
273.1	0.52182
273.61	0.52356
274.77	0.52531
274.87	0.52705
275.5	0.5288
275.52	0.53054
275.57	0.53229
276	0.53403
276.26	0.53578
277.6	0.53752
277.63	0.53927
278.42	0.54101
278.53	0.54276
279.42	0.5445
279.81	0.54625
279.92	0.54799
283.04	0.54974
283.15	0.55148
284.82	0.55323
284.95	0.55497
286.79	0.55672
286.83	0.55846
287.1	0.56021
287.28	0.56195
290.4	0.5637
290.45	0.56545
291.94	0.56719
294.54	0.56894
294.56	0.57068
297.15	0.57243
297.4	0.57417
298.35	0.57592
300.13	0.57766
300.94	0.57941
304.22	0.58115
305.84	0.5829
307.26	0.58464
307.64	0.58639
308.32	0.58813
309.98	0.58988
310.34	0.59162
313.65	0.59337
315.83	0.59511
317.52	0.59686
318.67	0.5986
319.97	0.60035
320.38	0.60209
322.38	0.60384
326.37	0.60558
328.52	0.60733
331.01	0.60908
331.08	0.61082
332.42	0.61257
332.59	0.61431
334.53	0.61606
335.3	0.6178
335.36	0.61955
335.81	0.62129
336.88	0.62304
337.42	0.62478
338.35	0.62653
338.55	0.62827
341.19	0.63002
341.52	0.63176
342.89	0.63351
345.13	0.63525
346.6	0.637
347.06	0.63874
348.64	0.64049
349.34	0.64223
351.53	0.64398
353.5	0.64572
353.68	0.64747
361.22	0.64921
361.95	0.65096
362.47	0.65271
362.48	0.65445
362.94	0.6562
368.68	0.65794
369.23	0.65969
372.97	0.66143
374.91	0.66318
376.55	0.66492
376.75	0.66667
377.92	0.66841
380.27	0.67016
381.77	0.6719
383.52	0.67365
383.77	0.67539
384.47	0.67714
386.02	0.67888
386.06	0.68063
387.15	0.68237
390.08	0.68412
395	0.68586
402.54	0.68761
404.34	0.68935
405.76	0.6911
417.32	0.69284
417.81	0.69459
418.59	0.69634
427.52	0.69808
430.92	0.69983
437.87	0.70157
438.82	0.70332
443.26	0.70506
447.02	0.70681
452.76	0.70855
457.47	0.7103
461.14	0.71204
463.88	0.71379
474.71	0.71553
476.51	0.71728
485.89	0.71902
493.39	0.72077
497.41	0.72251
509.07	0.72426
509.75	0.726
522.32	0.72775
524.44	0.72949
535.39	0.73124
540.89	0.73298
546.92	0.73473
555.71	0.73647
556.11	0.73822
556.43	0.73997
556.51	0.74171
557.34	0.74346
558.07	0.7452
558.17	0.74695
558.49	0.74869
559.25	0.75044
561	0.75218
561	0.75393
561.82	0.75567
562.96	0.75742
565.96	0.75916
571.57	0.76091
573.35	0.76265
574.39	0.7644
576.21	0.76614
583.37	0.76789
585.87	0.76963
587.42	0.77138
592.08	0.77312
593.42	0.77487
598.17	0.77661
600.84	0.77836
603.38	0.7801
605.29	0.78185
608.05	0.7836
610.85	0.78534
612.35	0.78709
612.47	0.78883
613.11	0.79058
615.99	0.79232
623.9	0.79407
630.06	0.79581
643.91	0.79756
653.25	0.7993
657.01	0.80105
665.23	0.80279
670.98	0.80454
678.51	0.80628
685.51	0.80803
699.95	0.80977
700.04	0.81152
709.01	0.81326
713.72	0.81501
714.91	0.81675
721.78	0.8185
726.36	0.82024
729.82	0.82199
738.22	0.82373
738.34	0.82548
746.39	0.82723
748.46	0.82897
753.73	0.83072
757.97	0.83246
761.79	0.83421
769.99	0.83595
770.33	0.8377
778.63	0.83944
781.22	0.84119
785.51	0.84293
791.69	0.84468
792.91	0.84642
796.43	0.84817
800.7	0.84991
802.78	0.85166
803.09	0.8534
804.77	0.85515
805	0.85689
806.2	0.85864
806.67	0.86387
806.92	0.86562
809.29	0.86736
811.57	0.86911
811.67	0.87086
815.28	0.8726
815.92	0.87435
819.47	0.87609
820.69	0.87784
821.99	0.87958
822.43	0.88133
823.96	0.88307
824.02	0.88482
825.66	0.88656
830.52	0.88831
830.88	0.89005
837.78	0.8918
839.9	0.89354
844.9	0.89529
850.1	0.89703
852.74	0.89878
859.2	0.90052
860.58	0.90227
869.14	0.90401
869.4	0.90576
877.96	0.9075
878.38	0.90925
885.38	0.91099
886.84	0.91274
887.72	0.91449
892.51	0.91623
893.88	0.91798
897.44	0.91972
899.54	0.92147
900.86	0.92321
905.67	0.92496
908.64	0.9267
910.57	0.92845
913.7	0.93019
914.42	0.93194
917.74	0.93368
919.54	0.93543
920.34	0.93717
921.09	0.93892
923.68	0.94066
924.81	0.94241
926.5	0.94415
928.22	0.9459
931	0.94764
931.37	0.94939
931.52	0.95113
935.65	0.95288
938.81	0.95462
941.61	0.95637
942	0.95812
942.52	0.95986
944.65	0.96161
946.67	0.96335
948.29	0.9651
948.81	0.96684
951.77	0.96859
961.8	0.97033
968.26	0.97208
974.52	0.97382
980.33	0.97557
984.75	0.97731
1034.6	0.97906
1042.8	0.9808
1052.2	0.98255
1058.6	0.98429
1065.6	0.98604
1080.5	0.98953
1086.5	0.99127
1472.1	0.99302
1477.2	0.99476
1481.1	0.99651
1481.9	0.99825
1483.8	1


==> figures/old_set/source/eps/CDFs/Data/DeterUrbanCDF.txt <==
3.0702	0
3.0702	0.00095238
4.4809	0.0019048
4.9282	0.0028571
5.6114	0.0038095
6.802	0.0047619
7.56	0.0057143
8.3431	0.0066667
9.1242	0.007619
10.881	0.0085714
12.379	0.0095238
14.724	0.010476
16.243	0.011429
17.785	0.012381
18.571	0.013333
20.146	0.014286
20.715	0.015238
21.138	0.019048
21.682	0.02
21.894	0.020952
22.318	0.021905
22.854	0.022857
23.073	0.027619
23.411	0.031429
23.76	0.032381
24.173	0.034286
24.794	0.035238
24.935	0.03619
25.291	0.037143
25.54	0.038095
26.058	0.039048
26.314	0.04
26.465	0.040952
26.827	0.041905
27.231	0.042857
27.596	0.044762
27.864	0.045714
28.366	0.046667
28.64	0.047619
29.416	0.048571
29.803	0.049524
29.939	0.050476
30.966	0.052381
31.929	0.053333
32.132	0.054286
32.526	0.055238
32.924	0.05619
33.695	0.057143
34.072	0.072381
34.093	0.074286
34.355	0.075238
34.455	0.089524
34.466	0.098095
34.844	0.1019
34.845	0.11048
34.864	0.11238
34.9	0.11714
35.23	0.12667
35.238	0.12762
35.308	0.13143
35.619	0.13619
35.668	0.14
36.005	0.14095
36.011	0.14476
36.034	0.14667
36.074	0.15048
36.393	0.16571
36.406	0.16762
36.436	0.16952
36.781	0.17524
36.784	0.19333
37.168	0.1981
37.175	0.2
37.558	0.20571
37.558	0.2219
37.952	0.22381
38.417	0.22476
40.654	0.22571
40.898	0.22667
41.433	0.22762
42.017	0.22857
42.392	0.22952
42.826	0.23048
42.838	0.23143
43.561	0.23238
43.722	0.23333
44.159	0.23619
44.19	0.23714
44.546	0.2381
44.624	0.24
44.63	0.24095
44.633	0.2419
44.669	0.24381
44.755	0.24476
44.84	0.24571
45.209	0.24667
45.669	0.24762
45.756	0.24857
45.856	0.24952
46.234	0.25048
47.253	0.25143
48.241	0.25238
49.29	0.25333
49.874	0.25619
50.28	0.25714
50.347	0.2581
50.573	0.25905
50.806	0.26571
50.818	0.26667
50.82	0.26762
51.044	0.26857
51.045	0.27714
51.275	0.2781
51.294	0.28
51.363	0.2819
51.511	0.28381
51.517	0.28667
51.753	0.29524
51.769	0.29714
51.872	0.2981
52	0.30095
52.032	0.3019
52.216	0.30381
52.245	0.30571
52.463	0.30667
52.464	0.32286
52.715	0.32381
52.787	0.32476
52.855	0.32571
52.917	0.32762
52.937	0.33048
53.177	0.33333
53.226	0.33429
53.34	0.33524
53.62	0.33619
53.632	0.3381
53.727	0.34
53.84	0.34095
53.948	0.3419
54.085	0.34286
54.089	0.34381
54.217	0.34476
54.231	0.34571
54.326	0.34667
54.329	0.34762
54.341	0.34857
54.459	0.34952
54.651	0.35048
54.73	0.35143
54.793	0.35238
54.801	0.35333
54.958	0.35429
54.995	0.35619
55.029	0.3581
55.034	0.35905
55.144	0.36
55.197	0.36095
55.262	0.3619
55.342	0.36286
55.458	0.36381
55.52	0.36476
55.637	0.36571
55.791	0.36667
55.967	0.36952
55.98	0.37048
55.984	0.37143
56.207	0.37238
56.466	0.37333
56.578	0.37429
56.606	0.37524
56.776	0.37619
56.975	0.37714
57.334	0.37905
57.439	0.38
57.471	0.3819
57.619	0.38286
57.66	0.38381
57.805	0.38571
57.831	0.38667
57.959	0.38762
58.961	0.38857
59.155	0.38952
59.322	0.39143
59.383	0.39238
59.585	0.39333
59.637	0.39429
60.042	0.40667
60.073	0.40762
60.309	0.41238
60.765	0.41333
61.034	0.41524
61.148	0.41619
62.037	0.41714
62.663	0.4181
62.767	0.41905
63.051	0.42
63.352	0.42095
64.075	0.4219
64.72	0.42286
64.812	0.42381
65.108	0.42571
65.567	0.42667
65.849	0.42762
66.219	0.42952
66.58	0.43048
66.65	0.43143
66.791	0.43238
67.082	0.43333
67.203	0.43429
67.95	0.44286
68.264	0.44381
68.385	0.44476
68.529	0.44571
68.697	0.45143
69.131	0.45238
69.912	0.45333
71.307	0.45429
71.327	0.45524
72.958	0.45619
73.757	0.45714
74.408	0.4581
75.227	0.45905
75.717	0.46
76.043	0.46095
76.375	0.4619
76.822	0.46286
77.207	0.46381
77.554	0.46476
77.77	0.46571
78.632	0.46667
79.003	0.46762
79.381	0.46857
79.765	0.46952
80.154	0.47048
80.501	0.47143
80.655	0.47238
81	0.48095
81.051	0.4819
81.124	0.48286
81.251	0.48381
81.381	0.48571
81.383	0.48762
81.453	0.48857
81.5	0.48952
81.882	0.49048
81.956	0.49238
82.161	0.49333
82.367	0.49429
82.459	0.49524
82.559	0.49714
83.035	0.4981
83.225	0.49905
88.617	0.5
89.619	0.50095
91.427	0.5019
93.065	0.50286
94.574	0.50381
94.609	0.50476
96.399	0.50571
97.262	0.50667
98.711	0.50762
99.868	0.50857
101.2	0.50952
101.21	0.51048
101.44	0.51143
101.51	0.51238
101.56	0.51333
101.91	0.51429
101.97	0.51524
102.03	0.51619
102.15	0.51714
102.16	0.5181
102.19	0.51905
102.38	0.52
103.79	0.52095
106.38	0.5219
108.95	0.52286
109.4	0.52381
111.06	0.52476
113.18	0.52571
114.6	0.52667
116.28	0.52762
116.74	0.52857
116.99	0.52952
117.25	0.53048
117.71	0.53143
118.89	0.53238
121.04	0.53333
123.66	0.53429
125	0.53524
125.83	0.53619
128.46	0.53714
131.09	0.5381
133.81	0.53905
134.17	0.54
138.44	0.54095
142.7	0.5419
143.27	0.54286
148.28	0.54381
152.07	0.54476
153.13	0.54571
157.26	0.54667
161.1	0.54762
161.26	0.54857
164.94	0.54952
169.37	0.55048
169.79	0.55143
174.54	0.55238
178.63	0.55333
180.6	0.55429
187.11	0.55524
188.69	0.55619
193.49	0.55714
196.05	0.5581
200.33	0.55905
202.34	0.56
206.16	0.56095
207.17	0.5619
208.99	0.56286
209.87	0.56381
211.08	0.56476
213.77	0.56571
214.02	0.56667
214.03	0.56762
214.78	0.56857
215.29	0.56952
216.65	0.57048
218.01	0.57143
218.58	0.57238
218.61	0.57333
219.75	0.57429
220.34	0.57524
221.31	0.57619
222.33	0.57714
223.09	0.5781
223.94	0.57905
223.96	0.58
224.91	0.58095
225.34	0.5819
226.69	0.58286
226.7	0.58381
228.07	0.58476
229.19	0.58571
229.69	0.58667
232.28	0.58762
232.64	0.58857
233.48	0.58952
236.3	0.59048
238.79	0.59143
239.79	0.59238
239.94	0.59333
242.43	0.59429
245.32	0.59524
247.23	0.59619
248.02	0.59714
251.79	0.5981
254.66	0.59905
254.8	0.6
258.31	0.60095
260.17	0.6019
261.99	0.60286
266.04	0.60381
267.35	0.60476
270.16	0.60571
273.65	0.60667
275.77	0.60762
276.68	0.60857
279.95	0.60952
283.85	0.61048
285.02	0.61143
290.51	0.61238
291.19	0.61333
296.15	0.61429
297.77	0.61524
300.6	0.61619
302.81	0.61714
305	0.6181
307.47	0.61905
309.87	0.62
311.77	0.62095
314.83	0.6219
316.81	0.62286
320.44	0.62381
322.65	0.62476
326.24	0.62571
328.5	0.62667
332.07	0.62762
334.7	0.62857
338.43	0.62952
340.15	0.63048
344.37	0.63143
345.18	0.63238
350.19	0.63333
350.27	0.63429
355.16	0.63524
355.69	0.63619
360.58	0.63714
361.63	0.6381
365.61	0.63905
367.57	0.64
371.03	0.64095
373.08	0.6419
375.69	0.64286
378.12	0.64381
379.95	0.64476
382.65	0.64571
383.83	0.64667
387.22	0.64762
388.1	0.64857
390.74	0.64952
392.78	0.65048
394.29	0.65143
396.84	0.65238
397.85	0.65333
399.94	0.65429
402.51	0.65524
403.72	0.65619
405.69	0.65714
407.49	0.6581
407.52	0.65905
407.56	0.66
407.79	0.66095
407.92	0.6619
408.28	0.66286
408.65	0.66381
408.8	0.66476
408.89	0.66571
409.27	0.66667
409.7	0.66762
409.91	0.66857
410.08	0.66952
410.16	0.67048
411.82	0.67143
412.69	0.67238
413.9	0.67333
415.52	0.67429
415.66	0.67524
416.57	0.67619
420.13	0.67714
421.06	0.6781
422.84	0.67905
425.16	0.68
425.62	0.68095
429.69	0.6819
430.34	0.68286
431.33	0.68381
435.09	0.68476
436.58	0.68571
437.34	0.68667
439.48	0.68762
441.93	0.68857
443.49	0.68952
443.77	0.69048
448.22	0.69143
449.53	0.69238
450.09	0.69333
452.72	0.69429
456.32	0.69524
457.29	0.69619
458.59	0.69714
460.68	0.6981
461.53	0.69905
463.98	0.7
466.22	0.70095
466.71	0.7019
469.36	0.70286
469.41	0.70381
470.83	0.70476
471.19	0.70571
472.15	0.70667
472.3	0.70762
472.59	0.70857
472.66	0.70952
472.89	0.71048
474.52	0.71143
474.86	0.71238
474.97	0.71333
476.94	0.71429
477.57	0.71524
477.61	0.71619
477.65	0.71714
478.02	0.7181
479.06	0.71905
479.55	0.72
480.24	0.72095
480.43	0.7219
480.55	0.72286
481.09	0.72381
481.31	0.72476
481.38	0.72571
481.44	0.72667
481.6	0.72762
481.7	0.72857
481.95	0.72952
481.99	0.73048
482.07	0.73143
482.15	0.73238
482.19	0.73333
482.48	0.73429
482.68	0.73524
482.81	0.73619
482.95	0.73714
483.22	0.7381
483.35	0.73905
483.46	0.74
483.57	0.74095
483.85	0.7419
484.12	0.74286
484.21	0.74381
484.44	0.74571
484.82	0.74667
484.88	0.74762
484.94	0.74857
485.02	0.74952
485.22	0.75048
485.42	0.75143
485.43	0.75238
485.71	0.75333
485.77	0.75429
485.93	0.75524
486.68	0.75619
486.78	0.75714
488.93	0.7581
488.94	0.75905
488.97	0.76
491.08	0.76095
491.57	0.7619
493.57	0.76286
494.21	0.76381
495.8	0.76476
497.36	0.76571
498.9	0.76667
499.13	0.76762
499.3	0.76857
502.6	0.76952
502.63	0.77048
502.74	0.77143
504.3	0.77238
505.57	0.77333
505.75	0.77429
506	0.77524
507.26	0.77619
508.03	0.77714
509.45	0.7781
510.35	0.77905
511.1	0.78
512.51	0.78095
513.31	0.7819
513.6	0.78286
513.61	0.78381
513.7	0.78476
514.11	0.78571
514.16	0.78667
514.59	0.78762
515.06	0.78857
515.11	0.78952
515.41	0.79048
515.56	0.79143
515.79	0.79238
516.4	0.79333
517.37	0.79429
519.38	0.79524
521.31	0.79619
522.47	0.79714
525.66	0.7981
528.97	0.79905
529.95	0.8
533.61	0.80095
538.12	0.8019
538.4	0.80286
542.82	0.80381
546.75	0.80476
548.73	0.80571
554.96	0.80667
555.5	0.80762
561.49	0.80857
564.36	0.80952
569.55	0.81048
572.76	0.81143
577.23	0.81238
580.73	0.81333
584.26	0.81429
589.02	0.81524
592	0.81619
596.87	0.81714
599.42	0.8181
604.39	0.81905
606.99	0.82
611.23	0.82095
614.08	0.8219
617.18	0.82286
619.83	0.82381
622.79	0.82476
626.03	0.82571
628.4	0.82667
632.77	0.82762
634.47	0.82857
638.14	0.82952
640.41	0.83048
643.96	0.83143
646.48	0.83238
651.55	0.83333
652.43	0.83429
657.09	0.83524
658.38	0.83619
662.33	0.83714
663.87	0.8381
669.62	0.83905
669.77	0.84
674.33	0.84095
676.39	0.8419
678.71	0.84286
682.3	0.84381
683.18	0.84476
685.77	0.84571
687.79	0.84667
688.83	0.84762
689.24	0.84857
690.02	0.84952
690.35	0.85048
690.68	0.85143
690.81	0.85333
691.14	0.85429
691.47	0.85524
691.8	0.85619
692.58	0.85714
693.58	0.8581
694.57	0.85905
694.9	0.86
695.15	0.86095
695.35	0.8619
695.48	0.86286
695.69	0.86381
696.14	0.86476
696.92	0.86571
697.29	0.86667
697.42	0.86762
697.62	0.86857
697.71	0.86952
697.87	0.87048
697.98	0.87143
698.08	0.87238
698.41	0.87333
698.53	0.87429
698.62	0.87524
698.74	0.87619
698.86	0.87714
699.07	0.8781
699.32	0.87905
700.23	0.88
700.83	0.88095
701.34	0.8819
702.71	0.88286
703.95	0.88381
704.26	0.88476
706.35	0.88571
706.43	0.88667
708.71	0.88762
709.19	0.88857
711.85	0.88952
712.81	0.89048
715.32	0.89143
716.25	0.89238
719.24	0.89333
721.41	0.89429
723.62	0.89524
728.12	0.89619
728.92	0.89714
734.09	0.8981
736.01	0.89905
738.93	0.9
744.75	0.90095
745.6	0.9019
750.04	0.90286
756.13	0.90381
756.39	0.90476
762.35	0.90571
767.79	0.90667
768.63	0.90762
775.04	0.90857
780.55	0.90952
781.92	0.91048
789.12	0.91143
794.23	0.91238
795.85	0.91333
803.05	0.91429
807.09	0.91524
809.79	0.91619
816.99	0.91714
819.9	0.9181
824.48	0.91905
831.96	0.92
832.78	0.92095
839.49	0.9219
845.5	0.92286
847.16	0.92381
854.36	0.92476
857.2	0.92571
862.35	0.92667
869.49	0.92762
870.49	0.92857
878.48	0.92952
882.37	0.93048
887.57	0.93143
894.8	0.93238
896.5	0.93333
906.21	0.93429
906.25	0.93524
915.45	0.93619
917.45	0.93714
925.8	0.9381
928.43	0.93905
935.83	0.94
938.16	0.94095
945.86	0.9419
947.65	0.94286
955.26	0.94381
956.39	0.94476
964.5	0.94571
965.15	0.94667
971.87	0.94762
972.96	0.94857
978.6	0.94952
981.43	0.95048
984.05	0.95143
988.21	0.95238
989.43	0.95333
990.82	0.95429
993.94	0.95524
996.01	0.95619
996.29	0.95714
997.87	0.9581
999	0.95905
999.18	0.96
999.31	0.96095
999.48	0.9619
999.55	0.96286
999.58	0.96381
999.85	0.96476
999.99	0.96571
1000.2	0.96667
1000.2	0.96762
1000.3	0.96857
1000.4	0.96952
1000.5	0.97048
1000.5	0.97143
1000.6	0.97238
1000.6	0.97333
1000.8	0.97429
1000.8	0.97524
1001.2	0.97619
1001.2	0.97714
1001.3	0.97905
1001.3	0.98
1001.4	0.98095
1001.5	0.9819
1001.7	0.98381
1001.7	0.98571
1001.9	0.98667
1002.1	0.98762
1002.4	0.98857
1002.6	0.98952
1002.6	0.99048
1003	0.99143
1003.2	0.99238
1003.3	0.99333
1003.3	0.99429
1003.4	0.99524
1003.4	0.99619
1004.3	0.99714
1004.3	0.9981
1006	0.99905
1006.2	1


==> figures/old_set/source/eps/CDFs/Data/GoogleRuralCDF.txt <==
71.864	0
71.864	0.0017452
80.295	0.0034904
87.18	0.0052356
93.3	0.0069808
97.865	0.008726
102.09	0.010471
104.88	0.012216
106.81	0.013962
106.89	0.015707
108.46	0.017452
108.82	0.022688
109.25	0.024433
111.54	0.026178
113.83	0.027923
117.58	0.029668
122.67	0.031414
127.24	0.033159
132.25	0.034904
136.07	0.036649
136.94	0.038394
137	0.04014
137.55	0.041885
139.25	0.04363
139.53	0.045375
139.68	0.04712
141.6	0.048866
144.1	0.050611
145.19	0.052356
146.23	0.054101
147.47	0.055846
153.31	0.057592
154.02	0.059337
155.29	0.061082
158.76	0.062827
161.81	0.064572
163.56	0.066318
165.14	0.068063
170.78	0.069808
173.65	0.071553
173.8	0.073298
179.37	0.075044
181.04	0.076789
183.56	0.078534
189.14	0.080279
189.16	0.082024
194.12	0.08377
197.23	0.085515
198.55	0.08726
206.52	0.089005
206.81	0.09075
209.89	0.092496
215.68	0.094241
217.83	0.095986
220.52	0.097731
223.52	0.099476
224.26	0.10122
230.32	0.10297
230.82	0.10471
232.24	0.10646
234.54	0.1082
234.63	0.10995
234.65	0.11169
235.19	0.11344
237.7	0.11518
241.32	0.11693
241.43	0.11867
241.59	0.12216
243.24	0.12391
243.57	0.12565
244.26	0.1274
245.27	0.12914
245.54	0.13089
246.1	0.13264
246.43	0.13438
246.49	0.13613
246.62	0.13787
246.72	0.13962
246.82	0.14136
248.78	0.14311
250.18	0.14485
251.14	0.1466
251.17	0.14834
251.28	0.15009
252.09	0.15183
253.37	0.15358
253.7	0.15532
254.28	0.15707
254.65	0.15881
254.81	0.16056
256.79	0.1623
259.28	0.16405
260.19	0.16579
260.61	0.16754
262.23	0.16928
262.42	0.17103
263.55	0.17277
263.94	0.17452
264.79	0.17627
265.5	0.17801
266.22	0.17976
267.02	0.1815
268.8	0.18325
268.82	0.18499
269.96	0.18674
269.99	0.18848
270.19	0.19023
270.39	0.19197
271.22	0.19372
272.72	0.19546
273.17	0.19721
273.77	0.19895
274.82	0.2007
276.79	0.20244
278.01	0.20419
278.97	0.20593
279.43	0.20768
279.76	0.20942
283	0.21117
284.46	0.21291
285.66	0.21466
285.83	0.2164
286.67	0.21815
286.98	0.2199
288	0.22164
291.07	0.22339
292.06	0.22513
293.49	0.22688
293.83	0.22862
297.38	0.23037
297.7	0.23211
298.1	0.23386
301.48	0.2356
303.41	0.23735
304.62	0.23909
304.88	0.24084
306.33	0.24258
306.46	0.24433
306.48	0.24607
308.56	0.24782
308.99	0.24956
309.95	0.25131
310.25	0.25305
311.39	0.2548
313.72	0.25654
315.51	0.25829
316.28	0.26003
316.33	0.26178
316.79	0.26353
317.26	0.26527
320.84	0.26702
321.43	0.26876
321.75	0.27051
322.25	0.27225
325.28	0.274
325.51	0.27574
325.84	0.27749
326.1	0.27923
327.16	0.28098
327.8	0.28272
328.12	0.28447
330.69	0.28621
331.36	0.28796
331.84	0.2897
332.78	0.29145
332.78	0.29319
332.93	0.29494
333.41	0.29668
335.49	0.29843
336.96	0.30017
337.59	0.30192
342.08	0.30366
342.72	0.30541
344.46	0.30716
345.43	0.3089
348.9	0.31065
349.76	0.31239
353.62	0.31414
354.66	0.31588
354.97	0.31763
359.65	0.31937
362.17	0.32112
364.32	0.32286
365.02	0.32461
366.34	0.32635
371.98	0.3281
374.63	0.32984
375.7	0.33159
377.42	0.33333
378.89	0.33508
382.36	0.33682
386.71	0.33857
388.15	0.34031
389.44	0.34206
391.12	0.3438
397.45	0.34555
400.96	0.34729
405.86	0.34904
409.77	0.35079
412.73	0.35253
420.6	0.35428
421.39	0.35602
425.9	0.35777
431.74	0.35951
435.09	0.36126
437.5	0.363
444.55	0.36475
446.4	0.36649
450.98	0.36824
456.75	0.36998
458.73	0.37173
465.01	0.37347
469.67	0.37522
473.04	0.37696
473.74	0.37871
477.9	0.38045
481.43	0.3822
482.87	0.38394
487.75	0.38569
489.01	0.38743
490.24	0.38918
492.39	0.39092
495.17	0.39267
501.87	0.39442
502.68	0.39616
503.07	0.39791
504.35	0.39965
511.31	0.4014
512.34	0.40314
516.79	0.40489
519.23	0.40663
524.57	0.40838
526.38	0.41012
530.74	0.41187
534.32	0.41361
534.45	0.41536
536.32	0.4171
536.71	0.41885
537.53	0.42059
540.13	0.42234
541.07	0.42408
542.33	0.42583
542.79	0.42757
543.15	0.42932
544.41	0.43106
545.07	0.43281
547.19	0.43455
547.57	0.4363
550.92	0.43805
551.75	0.43979
551.97	0.44154
554.36	0.44328
557.03	0.44503
558.64	0.44677
559.7	0.44852
560.21	0.45026
566.63	0.45201
569.87	0.45375
574.39	0.4555
576.29	0.45724
577.66	0.45899
584.14	0.46073
588.14	0.46248
588.37	0.46422
591.65	0.46597
598.16	0.46771
600.02	0.46946
601.04	0.4712
606.05	0.47295
609.73	0.47469
613.53	0.47644
614.4	0.47818
620.84	0.47993
621.14	0.48168
627.62	0.48342
628.12	0.48517
634.53	0.48691
634.64	0.48866
641.63	0.4904
643.17	0.49215
644.81	0.49389
648.95	0.49564
656.07	0.49738
656.2	0.49913
656.54	0.50087
664.61	0.50262
667.67	0.50436
668.72	0.50611
674.64	0.50785
679.17	0.5096
679.96	0.51134
684.51	0.51309
689.36	0.51483
692.7	0.51658
693.82	0.51832
699.79	0.52007
703.2	0.52182
703.4	0.52356
709.84	0.52531
711.68	0.52705
715.21	0.5288
719.18	0.53054
719.52	0.53229
727.06	0.53403
728.14	0.53578
731.46	0.53752
736.9	0.53927
738.33	0.54101
741.03	0.54276
746.97	0.5445
750.36	0.54625
752.55	0.54799
759.41	0.54974
762	0.55148
764.5	0.55323
771.86	0.55497
772.19	0.55672
776.57	0.55846
777.75	0.56021
781.99	0.56195
784.1	0.5637
787.25	0.56545
788.08	0.56719
790.7	0.56894
797.75	0.57068
798.06	0.57243
799.87	0.57417
806.85	0.57592
808.18	0.57766
811.97	0.57941
814.19	0.58115
816.59	0.5829
817.46	0.58464
824.16	0.58639
825.7	0.58813
829.99	0.58988
830.42	0.59162
834.79	0.59337
835.99	0.59511
841.9	0.59686
845	0.5986
846.88	0.60035
849.84	0.60209
850.57	0.60384
852.72	0.60558
856.47	0.60733
859.35	0.60908
861.55	0.61082
862.12	0.61257
863.45	0.61431
864.09	0.61606
864.38	0.6178
864.65	0.61955
875.05	0.62129
881.84	0.62304
881.99	0.62478
889.29	0.62653
897.12	0.62827
897.54	0.63002
904.8	0.63176
912.31	0.63351
919.24	0.63525
926.64	0.637
934.42	0.63874
940.22	0.64049
948.2	0.64223
952.9	0.64398
955.71	0.64572
962.16	0.64747
967.08	0.64921
972.02	0.65096
980.1	0.65271
982.87	0.65445
991.88	0.6562
998.42	0.65794
999.99	0.65969
1011	0.66143
1014.7	0.66318
1026.2	0.66492
1031	0.66667
1033.5	0.66841
1045.5	0.67016
1048.8	0.6719
1061.3	0.67365
1077.7	0.67539
1091.1	0.67714
1105.1	0.67888
1115.4	0.68063
1120.7	0.68237
1124	0.68412
1127.2	0.68586
1127.6	0.68761
1132.5	0.68935
1136.6	0.6911
1138.6	0.69284
1142.3	0.69459
1148.8	0.69634
1150.4	0.69808
1155.9	0.69983
1161.5	0.70157
1162.6	0.70332
1167.5	0.70506
1174.4	0.70681
1175.6	0.70855
1180.3	0.7103
1189	0.71204
1189.1	0.71379
1197	0.71553
1203	0.71728
1215.3	0.71902
1229.1	0.72077
1242.7	0.72251
1254.4	0.72426
1262.3	0.726
1267.6	0.72775
1275.2	0.72949
1281.1	0.73124
1281.3	0.73298
1283.5	0.73473
1284.4	0.73647
2310.4	0.73822
2323.3	0.73997
2334	0.74171
2345.1	0.74346
2353.9	0.7452
2364.4	0.74695
2372.3	0.74869
2379.9	0.75044
2388	0.75218
2396.2	0.75393
2401.6	0.75567
2408.4	0.75742
2412.9	0.75916
2416	0.76091
2420.2	0.76265
2424	0.7644
2427	0.76614
2429.2	0.76789
2431.9	0.76963
2435.1	0.77138
2438.2	0.77312
2441.9	0.77487
2444.1	0.77661
2448.6	0.77836
2451.4	0.7801
2456.8	0.78185
2460.6	0.7836
2462.7	0.78534
2463.6	0.78709
2467.1	0.78883
2470.3	0.79058
2471.1	0.79232
2477.1	0.79407
2478.3	0.79581
2482.2	0.79756
2485.6	0.7993
2488.5	0.80105
2492.5	0.80279
2497.3	0.80454
2498.9	0.80628
2501.9	0.80803
2503.3	0.80977
2505.4	0.81152
2506.2	0.81326
2507.4	0.81501
2548.5	0.81675
2552.4	0.8185
2555.3	0.82024
2559.1	0.82199
2565.1	0.82373
2569.1	0.82548
2574.3	0.82723
2579.2	0.82897
2579.6	0.83246
2579.8	0.83944
2580.1	0.84119
2587.2	0.84293
2587.3	0.84468
2587.7	0.84642
2592	0.84817
2594.2	0.84991
2595.2	0.85166
2598.2	0.8534
2600	0.85515
2602.2	0.85689
2605.6	0.85864
2606.4	0.86038
2608.9	0.86213
2612.3	0.86387
2613.6	0.86562
2617.1	0.86736
2618.7	0.86911
2620.8	0.87086
2624.6	0.8726
2625.7	0.87435
2628.6	0.87609
2632	0.87784
2633.1	0.87958
2634.6	0.88133
2636.9	0.88307
2639.4	0.88482
2642.1	0.88656
2645.9	0.88831
2646.6	0.89005
2653.6	0.8918
2653.7	0.89354
2660.5	0.89529
2662.2	0.89703
2671.6	0.89878
2679.6	0.90052
2687.1	0.90227
2698	0.90401
2699.5	0.90576
2700.9	0.9075
2700.9	0.90925
2701.5	0.91099
2701.9	0.91274
2702.9	0.91449
2703.2	0.91623
2706	0.91798
2706.7	0.91972
2708.5	0.92147
2709	0.92321
2710.5	0.92496
2712.9	0.9267
2715.6	0.92845
2717	0.93019
2721.9	0.93194
2722.5	0.93368
2723.3	0.93543
2730.4	0.93717
2733.6	0.93892
2737.3	0.94066
2745.3	0.94241
2747.2	0.94415
2754.8	0.9459
2760.8	0.94764
2763.5	0.94939
2773.9	0.95113
2775.7	0.95288
2789.3	0.95462
2803.9	0.95637
2818.9	0.95812
2834	0.95986
2847.2	0.96161
2861.5	0.96335
2875.4	0.9651
2890.8	0.96684
2907	0.96859
3451.1	0.97033
3453.7	0.97208
3456.2	0.97382
3461.3	0.97557
3466.1	0.97731
4015.1	0.97906
4023.2	0.9808
4032.5	0.98255
4038.8	0.98429
4045.5	0.98604
4059.6	0.98953
4065.2	0.99127
4069.9	0.99302
4076.3	0.99476
4081.5	0.99651
4083.4	0.99825
4086.4	1


==> figures/old_set/source/eps/CDFs/Data/GoogleUrbanCDF.txt <==
4.0721	0
4.0721	0.00084388
5.3042	0.0016878
8.6886	0.0025316
9.5979	0.0033755
13.838	0.0042194
14.51	0.0050633
17.572	0.0059072
21.661	0.0067511
22.198	0.0075949
26.295	0.0084388
27.837	0.0092827
30.544	0.010127
34.139	0.01097
35.69	0.011814
36.641	0.012658
40.087	0.013502
43.345	0.014346
43.715	0.01519
44.023	0.016034
44.888	0.016878
44.984	0.017722
47.353	0.018565
47.751	0.019409
47.912	0.020253
50.214	0.021097
51.104	0.021941
51.254	0.022785
52.843	0.023629
52.919	0.024473
55.182	0.025316
56.83	0.02616
58.17	0.027004
59.241	0.027848
59.358	0.028692
59.9	0.029536
59.954	0.03038
61.15	0.031224
61.767	0.032068
63.633	0.032911
64.965	0.033755
65.275	0.034599
65.77	0.035443
65.778	0.036287
65.832	0.037131
66.044	0.037975
66.067	0.038819
66.414	0.039662
66.623	0.040506
68.151	0.04135
68.645	0.042194
69.438	0.043038
69.667	0.043882
70.621	0.044726
72.269	0.04557
73.416	0.046414
73.51	0.047257
74.259	0.048101
74.943	0.048945
75.103	0.049789
75.23	0.050633
75.311	0.051477
76.548	0.052321
77.136	0.053165
78.932	0.054008
79.13	0.054852
81.647	0.055696
83.574	0.05654
84.591	0.057384
86.402	0.058228
86.912	0.059072
87.942	0.059916
88.936	0.060759
89.384	0.061603
89.809	0.062447
89.978	0.063291
91.08	0.064135
93.078	0.064979
93.255	0.065823
96.117	0.066667
96.374	0.067511
97.363	0.068354
99.368	0.069198
101.91	0.070042
102.22	0.070886
102.91	0.07173
103.23	0.072574
104.44	0.073418
104.8	0.074262
109.49	0.075105
110.15	0.075949
110.31	0.076793
111.42	0.077637
113.63	0.078481
113.92	0.079325
115.84	0.080169
116.74	0.081013
117.14	0.081857
117.78	0.0827
117.9	0.083544
118.75	0.084388
118.77	0.085232
119.38	0.086076
120.55	0.08692
121.34	0.087764
121.46	0.088608
121.52	0.089451
121.9	0.090295
122.48	0.091139
122.7	0.091983
122.91	0.092827
123.33	0.093671
124	0.094515
124.27	0.095359
124.58	0.096203
124.97	0.097046
125.67	0.09789
126.06	0.098734
126.56	0.099578
126.59	0.10042
126.78	0.10127
127.01	0.10211
127.24	0.10295
129.45	0.1038
129.52	0.10464
130.51	0.10549
130.98	0.10633
132.62	0.10717
134.98	0.10802
137.75	0.10886
137.83	0.1097
137.83	0.11055
138.3	0.11139
139.5	0.11224
140.06	0.11308
140.75	0.11392
141.16	0.11477
144.64	0.11561
144.65	0.11646
145.29	0.1173
146.28	0.11814
147.41	0.11899
148.86	0.11983
150.2	0.12068
151.52	0.12152
151.55	0.12236
151.88	0.12321
153.1	0.12405
156.1	0.12489
156.75	0.12574
157.73	0.12658
158.3	0.12743
158.95	0.12827
158.95	0.12911
159.42	0.12996
161.1	0.1308
161.82	0.13165
164.5	0.13249
164.79	0.13333
165.67	0.13418
166.61	0.13502
166.98	0.13586
168.06	0.13671
168.15	0.13755
168.74	0.1384
170.77	0.13924
172.45	0.14008
173.1	0.14093
173.16	0.14177
175.64	0.14262
177.23	0.14346
177.42	0.1443
178.05	0.14515
178.71	0.14599
179.04	0.14684
179.72	0.14768
180.01	0.14852
180.29	0.14937
180.65	0.15021
183.52	0.15105
184.09	0.1519
184.36	0.15274
184.52	0.15359
184.59	0.15443
184.68	0.15527
184.75	0.15612
184.78	0.15696
184.89	0.15781
185.52	0.15865
185.74	0.15949
186.6	0.16034
186.89	0.16118
188.14	0.16203
188.65	0.16287
189.28	0.16371
189.5	0.16456
190.49	0.1654
190.6	0.16624
190.84	0.16709
190.86	0.16793
191.51	0.16878
191.83	0.16962
192.05	0.17046
193	0.17131
193.61	0.17215
193.63	0.173
193.95	0.17384
194.17	0.17468
194.21	0.17553
194.23	0.17637
194.24	0.17722
194.43	0.17806
194.64	0.1789
194.73	0.18059
194.9	0.18143
195.52	0.18228
195.91	0.18312
196.14	0.18397
196.41	0.18481
196.57	0.18565
196.62	0.1865
196.87	0.18734
197.04	0.18819
197.12	0.18903
197.14	0.18987
197.41	0.19072
197.69	0.19241
197.77	0.19325
197.88	0.19409
197.89	0.19494
197.97	0.19578
198.32	0.19662
198.54	0.19747
198.65	0.19831
199.12	0.19916
199.63	0.2
199.71	0.20084
199.71	0.20169
199.88	0.20253
200.52	0.20338
200.79	0.20422
200.8	0.20591
200.91	0.20675
200.92	0.20759
201.55	0.20844
201.76	0.20928
202.2	0.21013
202.29	0.21097
202.36	0.21181
202.74	0.21266
202.96	0.2135
203.13	0.21435
203.69	0.21519
204.09	0.21603
204.19	0.21688
205.36	0.21772
205.59	0.21857
205.77	0.21941
205.92	0.22025
206.03	0.2211
207.56	0.22194
207.81	0.22278
208	0.22363
208.07	0.22447
208.32	0.22532
208.56	0.22616
208.86	0.227
209.16	0.22785
209.5	0.22869
209.57	0.22954
209.65	0.23038
209.75	0.23122
210.38	0.23207
210.47	0.23291
210.59	0.23376
211.58	0.2346
211.92	0.23544
211.95	0.23629
212.07	0.23713
212.09	0.23882
212.24	0.23966
212.26	0.24051
212.42	0.24135
212.65	0.24219
212.82	0.24304
213.26	0.24388
213.3	0.24473
213.4	0.24557
213.46	0.24641
213.48	0.24726
213.79	0.2481
214.03	0.24895
214.07	0.24979
214.19	0.25063
214.3	0.25148
214.63	0.25232
214.93	0.25316
214.97	0.25401
214.99	0.25485
215.09	0.25654
215.24	0.25738
215.39	0.25823
215.41	0.25992
215.46	0.26076
215.46	0.2616
215.56	0.26245
215.69	0.26329
215.82	0.26414
215.87	0.26498
216.06	0.26582
216.45	0.26667
217.02	0.26751
217.09	0.26835
218.05	0.2692
218.06	0.27004
218.17	0.27089
218.45	0.27173
218.56	0.27257
218.59	0.27342
219.3	0.27426
219.6	0.27511
219.88	0.27595
220	0.27679
220.14	0.27764
220.42	0.27848
220.52	0.27932
220.88	0.28017
220.96	0.28101
221.28	0.28186
221.3	0.2827
221.61	0.28354
222.13	0.28439
222.33	0.28608
222.86	0.28692
223.16	0.28776
223.48	0.28861
223.58	0.28945
223.86	0.2903
224.36	0.29114
224.68	0.29198
225.04	0.29283
225.13	0.29367
225.86	0.29451
226.04	0.29536
226.14	0.2962
226.29	0.29705
226.3	0.29789
226.82	0.29873
227.14	0.29958
227.3	0.30042
227.41	0.30127
227.54	0.30211
228.15	0.30295
228.26	0.3038
228.34	0.30464
228.65	0.30633
228.85	0.30717
229.3	0.30802
229.74	0.30886
230.21	0.3097
230.26	0.31055
230.54	0.31139
231.27	0.31224
231.37	0.31308
231.47	0.31392
231.83	0.31477
231.94	0.31561
232.18	0.31646
232.43	0.3173
233.01	0.31814
234.1	0.31899
234.74	0.32068
234.88	0.32152
235.2	0.32236
235.29	0.32405
235.54	0.32489
235.89	0.32574
236.45	0.32743
236.9	0.32827
237.03	0.32911
237.43	0.32996
237.61	0.3308
237.72	0.33165
238.57	0.33249
239.03	0.33333
239.31	0.33418
239.95	0.33502
240.79	0.33586
240.93	0.33671
241.11	0.33755
241.28	0.3384
241.6	0.33924
242.3	0.34093
243.29	0.34177
243.76	0.34262
243.91	0.34346
244.34	0.3443
245.05	0.34599
245.1	0.34684
245.82	0.34768
246.31	0.34852
246.34	0.34937
246.36	0.35021
246.45	0.35105
246.49	0.3519
247.61	0.35274
247.63	0.35359
247.8	0.35443
247.89	0.35527
249.24	0.35612
249.34	0.35696
250.54	0.35781
251.21	0.35865
252.19	0.35949
253.47	0.36034
254.09	0.36118
254.22	0.36203
255.5	0.36287
256.14	0.36371
257.47	0.36456
257.56	0.3654
257.97	0.36624
259.27	0.36709
259.99	0.36793
260.68	0.36878
262.17	0.36962
262.35	0.37046
262.55	0.37131
262.61	0.37215
262.65	0.373
264.57	0.37384
264.72	0.37468
265	0.37553
265.39	0.37637
266.57	0.37722
266.75	0.37806
267.98	0.3789
268.16	0.37975
269.17	0.38059
270.84	0.38143
271.16	0.38228
271.18	0.38312
271.26	0.38397
272.16	0.38481
272.29	0.38565
272.51	0.3865
272.98	0.38734
273.65	0.38819
275.44	0.38903
275.68	0.38987
275.84	0.39072
276.75	0.39156
276.95	0.39241
277.61	0.39325
279.06	0.39409
279.51	0.39494
279.58	0.39578
279.72	0.39662
280.78	0.39747
281.17	0.39831
281.45	0.39916
283.1	0.4
283.1	0.40084
284.56	0.40169
285	0.40253
285.57	0.40338
286.21	0.40422
286.4	0.40506
286.87	0.40591
287.58	0.40675
288.39	0.40759
288.48	0.40844
290.51	0.40928
290.9	0.41013
291.26	0.41097
291.73	0.41181
292.69	0.41266
293.16	0.4135
293.76	0.41435
295.28	0.41519
297.12	0.41603
298.14	0.41688
299.05	0.41772
299.39	0.41857
299.92	0.41941
300.43	0.42025
300.47	0.4211
300.83	0.42194
301.82	0.42278
303.66	0.42363
304.34	0.42447
305.04	0.42532
306.26	0.42616
306.46	0.427
306.94	0.42785
307	0.42869
307.43	0.42954
307.9	0.43038
308.42	0.43122
309.52	0.43207
311.35	0.43291
311.69	0.43376
311.88	0.4346
313.09	0.43544
313.16	0.43629
315.03	0.43797
315.46	0.43882
315.67	0.43966
316.22	0.44051
316.84	0.44135
318.53	0.44219
319.62	0.44304
320.78	0.44388
320.79	0.44473
320.86	0.44557
321.45	0.44641
321.75	0.44726
324.29	0.4481
325.43	0.44895
325.76	0.44979
325.91	0.45063
327.29	0.45148
329.48	0.45232
329.59	0.45316
330.52	0.45401
330.75	0.45485
330.8	0.4557
331.17	0.45654
332.11	0.45738
332.73	0.45823
333.35	0.45907
335.24	0.45992
336.19	0.46076
336.67	0.4616
337.53	0.46245
338.77	0.46329
338.83	0.46414
339.5	0.46498
340.08	0.46582
340.71	0.46667
340.92	0.46751
341.13	0.46835
342.33	0.4692
342.83	0.47004
343.74	0.47089
345.86	0.47173
346.43	0.47257
346.64	0.47342
347.15	0.47426
349.77	0.47511
350.32	0.47595
352.54	0.47679
354.19	0.47764
355.93	0.47848
356.22	0.47932
357.69	0.48017
359.05	0.48101
360.56	0.48186
361.15	0.4827
361.93	0.48354
363.92	0.48439
364.96	0.48523
365.45	0.48608
365.83	0.48692
367.31	0.48776
368.64	0.48861
369.67	0.48945
370.33	0.4903
370.44	0.49114
371.93	0.49198
372.28	0.49283
373.06	0.49367
373.18	0.49451
373.54	0.49536
373.63	0.4962
373.79	0.49705
373.88	0.49789
374.04	0.49873
374.34	0.49958
374.58	0.50042
375.69	0.50127
375.9	0.50211
376.13	0.50295
376.35	0.5038
379.53	0.50464
382.62	0.50549
387.84	0.50633
388.22	0.50717
388.94	0.50802
389.53	0.50886
390.54	0.5097
396.47	0.51055
397.56	0.51139
399.92	0.51224
401.03	0.51308
404.74	0.51392
407.05	0.51477
407.07	0.51561
411.7	0.51646
412.47	0.5173
413.47	0.51814
420.08	0.51899
420.83	0.51983
424.35	0.52068
424.9	0.52152
425.66	0.52236
426.23	0.52321
426.66	0.52405
428.62	0.52489
431.24	0.52574
437.65	0.52658
438.04	0.52743
440.56	0.52827
441.78	0.52996
443.22	0.5308
447.89	0.53165
449.31	0.53249
450.32	0.53333
453.75	0.53418
456.98	0.53502
458.34	0.53586
460.25	0.53671
461.7	0.53755
464.53	0.5384
466.1	0.53924
467.46	0.54008
469.04	0.54093
469.36	0.54177
469.67	0.54262
469.73	0.54346
470.17	0.5443
470.24	0.54515
470.45	0.54599
470.46	0.54684
470.62	0.54768
471.62	0.54852
473.58	0.54937
476.19	0.55021
476.44	0.55105
476.46	0.5519
477.55	0.55274
480.22	0.55359
480.65	0.55443
480.76	0.55527
481.78	0.55612
481.95	0.55696
484.15	0.55781
485.58	0.55865
487.38	0.55949
487.88	0.56034
488.81	0.56118
492.07	0.56203
492.15	0.56371
493.07	0.56456
493.66	0.5654
496.56	0.56624
496.64	0.56709
498.84	0.56793
501.69	0.56878
502.05	0.56962
502.27	0.57046
502.92	0.57131
503.44	0.57215
504.66	0.573
504.8	0.57384
506.25	0.57468
506.72	0.57553
510.55	0.57637
512.43	0.57722
513.5	0.57806
515.86	0.5789
517.05	0.57975
517.15	0.58059
517.28	0.58143
519.8	0.58228
520.7	0.58312
520.98	0.58397
521.63	0.58481
523.26	0.58565
526.33	0.5865
526.44	0.58734
527.73	0.58819
528.42	0.58903
529.41	0.58987
530.36	0.59072
531.12	0.59156
532.63	0.59241
534.28	0.59325
534.31	0.59409
536.48	0.59494
536.62	0.59578
536.72	0.59662
537.41	0.59747
537.68	0.59831
541.42	0.59916
541.89	0.6
542.11	0.60084
544.86	0.60169
545.15	0.60253
545.55	0.60338
545.72	0.60422
545.95	0.60506
546.33	0.60591
549.34	0.60675
549.67	0.60759
549.97	0.60844
552.61	0.60928
554.91	0.61013
555.08	0.61097
556.22	0.61181
556.34	0.61266
557.4	0.6135
557.78	0.61435
558.46	0.61519
559.06	0.61603
559.4	0.61688
560.81	0.61772
562.61	0.61857
563.28	0.61941
564.1	0.62025
564.53	0.6211
565.93	0.62194
567.58	0.62278
568.02	0.62363
568.37	0.62447
569.79	0.62532
569.8	0.62616
573.22	0.627
573.37	0.62785
574.11	0.62869
574.69	0.62954
575.45	0.63038
577.3	0.63122
578.46	0.63207
580.63	0.63291
582.05	0.63376
583.25	0.6346
583.9	0.63544
584.19	0.63629
585.75	0.63713
586.78	0.63797
587.92	0.63882
589.63	0.63966
589.76	0.64051
592.51	0.64135
592.62	0.64219
593.42	0.64304
594.2	0.64388
596.05	0.64473
596.38	0.64557
598.33	0.64641
598.33	0.64726
599.92	0.6481
600.49	0.64895
601.65	0.64979
602.84	0.65063
602.9	0.65148
604.65	0.65232
606.28	0.65316
606.42	0.65401
608.01	0.65485
608.87	0.6557
609.65	0.65654
612.98	0.65738
614.81	0.65823
616.05	0.65907
616.34	0.65992
616.43	0.66076
617.38	0.6616
617.97	0.66245
618.87	0.66329
622.32	0.66414
624.11	0.66498
624.39	0.66582
624.78	0.66667
625.53	0.66751
629.46	0.66835
629.52	0.6692
629.93	0.67004
630.35	0.67089
630.61	0.67173
631.02	0.67257
631.74	0.67342
635.26	0.67426
636.59	0.67511
638.01	0.67595
638.93	0.67679
640.71	0.67764
641.59	0.67848
642.96	0.67932
643.16	0.68017
644.99	0.68101
646.41	0.68186
646.5	0.6827
648.45	0.68354
648.54	0.68439
648.88	0.68523
651.77	0.68608
652.93	0.68692
653.25	0.68776
654.07	0.68861
655.63	0.68945
656.14	0.6903
657.31	0.69114
659.38	0.69198
660.26	0.69283
662.1	0.69367
662.86	0.69451
665.72	0.69536
665.81	0.6962
666.06	0.69705
667.09	0.69789
667.76	0.69873
668.51	0.69958
669.78	0.70042
669.82	0.70127
670.29	0.70211
670.45	0.70295
670.66	0.7038
670.91	0.70464
671.35	0.70549
672.1	0.70633
672.21	0.70717
672.42	0.70802
672.63	0.70886
672.64	0.7097
673.02	0.71055
673.41	0.71139
674.1	0.71224
674.32	0.71308
674.39	0.71392
675.15	0.71477
675.57	0.71561
675.72	0.71646
675.8	0.7173
676.46	0.71814
676.71	0.71899
677.19	0.71983
677.99	0.72068
678.05	0.72152
678.3	0.72236
678.4	0.72321
679.13	0.72405
679.66	0.72489
681.33	0.72574
681.95	0.72658
682.53	0.72743
682.58	0.72827
682.76	0.72911
685	0.72996
685.34	0.7308
685.94	0.73165
686.21	0.73249
686.32	0.73333
686.92	0.73418
687.1	0.73502
687.95	0.73586
688.45	0.73671
688.72	0.73755
688.91	0.7384
688.98	0.73924
689.61	0.74008
689.65	0.74093
690.51	0.74177
690.62	0.74262
690.66	0.74346
691.81	0.7443
692.15	0.74515
692.92	0.74599
693.04	0.74684
693.93	0.74768
694.11	0.74852
694.5	0.74937
694.51	0.75021
695.09	0.75105
695.23	0.7519
695.4	0.75274
695.77	0.75359
697.51	0.75443
697.71	0.75527
699.74	0.75612
699.8	0.75696
701.18	0.75781
701.76	0.75865
702.31	0.75949
702.73	0.76034
702.77	0.76118
702.78	0.76203
704.1	0.76287
704.28	0.76371
704.45	0.76456
705.18	0.7654
705.85	0.76624
706.52	0.76709
707.16	0.76793
709.06	0.76878
709.75	0.76962
710.36	0.77046
712.66	0.77131
712.98	0.77215
713.16	0.773
716.22	0.77384
717.73	0.77468
718.23	0.77553
719.31	0.77637
721.69	0.77722
722.57	0.77806
725.94	0.7789
728.76	0.77975
730.93	0.78059
731.01	0.78143
732.49	0.78228
735.05	0.78312
736.19	0.78397
739.72	0.78481
740.39	0.78565
742.14	0.7865
742.25	0.78734
742.93	0.78819
747.69	0.78903
750.85	0.78987
751.87	0.79072
754.26	0.79156
754.97	0.79241
756.1	0.79325
757.54	0.79409
762.2	0.79494
764.21	0.79578
765.57	0.79662
769.24	0.79747
770.85	0.79831
771.03	0.79916
772.77	0.8
773.92	0.80084
780.3	0.80169
781.62	0.80253
782.31	0.80338
784.41	0.80422
789.32	0.80506
789.44	0.80591
790.2	0.80675
800.24	0.80759
800.24	0.80844
806.73	0.80928
807.07	0.81013
814.89	0.81097
818.1	0.81181
825.17	0.81266
827.7	0.8135
829.13	0.81435
842.85	0.81519
843.97	0.81603
857.85	0.81688
861.52	0.81772
872.33	0.81857
878.72	0.81941
889.45	0.82025
903.24	0.8211
918.14	0.82194
935.06	0.82278
949.19	0.82363
964.62	0.82447
979	0.82532
995.63	0.82616
1009.6	0.827
1022.6	0.82785
1035.7	0.82869
1047.5	0.82954
1060.3	0.83038
1070.5	0.83122
1081.4	0.83207
1090.3	0.83291
1098.6	0.83376
1106.9	0.8346
1113.9	0.83544
1122.2	0.83629
1131.3	0.83713
1140.4	0.83797
1149.3	0.83882
1159.2	0.83966
1168.6	0.84051
1178.8	0.84135
1189	0.84219
1198.8	0.84304
1210.1	0.84388
1221.8	0.84473
1232.3	0.84557
1491.4	0.84641
1494.8	0.84726
1499.3	0.8481
1503.3	0.84895
1506.8	0.84979
1510.4	0.85063
1514.5	0.85148
1519.1	0.85232
1521.8	0.85316
1527	0.85401
1530.6	0.85485
1535.3	0.8557
1538.6	0.85654
1543.4	0.85738
1546.6	0.85823
1550.9	0.85907
1554.2	0.85992
1558	0.86076
1561.2	0.8616
1564	0.86245
1566.7	0.86329
1569.4	0.86414
1571	0.86498
1650.1	0.86582
1655	0.86667
1659.9	0.86751
1664.5	0.86835
1669.4	0.8692
1673.3	0.87004
1677.6	0.87089
1681.4	0.87173
1684.8	0.87257
1688.5	0.87342
1691.5	0.87426
1694.7	0.87511
1698.7	0.87595
1702.1	0.87679
1704.7	0.87764
1706.3	0.87848
1706.8	0.87932
1707.8	0.88017
1709.2	0.88186
1709.7	0.88354
1710.2	0.88439
1710.2	0.88523
1710.8	0.88608
1711.8	0.88692
1712.3	0.88776
1712.8	0.88945
1822.7	0.8903
1828.1	0.89114
1833.1	0.89198
1837.6	0.89283
1841.6	0.89367
1846	0.89451
1850.5	0.89536
1854	0.8962
1858.4	0.89705
1862.2	0.89789
1866.1	0.89873
1869	0.89958
1872.9	0.90042
1876.3	0.90127
1880.1	0.90211
1884.5	0.90295
1888.1	0.9038
1892.5	0.90464
1896.5	0.90549
1899.8	0.90633
1903.2	0.90717
1907.1	0.90802
1911.4	0.90886
1915.8	0.9097
1919.4	0.91055
1923.4	0.91139
1927.7	0.91224
1935.7	0.91392
1938	0.91477
1940.6	0.91561
1945.3	0.9173
3820.2	0.91983
3820.4	0.92068
3821.5	0.92152
3822.2	0.92236
3822.8	0.92321
3826.2	0.92405
3826.4	0.92489
3830.5	0.92574
3833.1	0.92658
3838.2	0.92743
3842.8	0.92827
3846.8	0.92911
3851.6	0.92996
3856.1	0.9308
3861	0.93165
3865.7	0.93249
3871.7	0.93333
3876.7	0.93418
3879	0.93502
3881.7	0.93586
3883.9	0.93671
3886.4	0.93755
3887	0.9384
3887.6	0.93924
3889	0.94008
3889.9	0.94093
3890.6	0.94177
3891.2	0.94262
3893.8	0.94346
3897.4	0.9443
3899.3	0.94515
3903.5	0.94599
3908	0.94684
3913.1	0.94768
3917.9	0.94852
3923.7	0.94937
3928.9	0.95021
3932.9	0.95105
3936.2	0.9519
3941.4	0.95274
3945.2	0.95359
3952.2	0.95443
3957.6	0.95527
3964.2	0.95612
3969.5	0.95696
3977.4	0.95781
3984.4	0.95865
3993.7	0.95949
4001.5	0.96034
4008.5	0.96118
4016.1	0.96203
4025.4	0.96287
4035.4	0.96371
4044.7	0.96456
4052.8	0.9654
4062.5	0.96624
4069.5	0.96709
4076.4	0.96793
4083.4	0.96878
4089.9	0.96962
4097.3	0.97046
4104	0.97131
4109.3	0.97215
4115.4	0.973
4121.1	0.97384
4126.5	0.97468
4131.9	0.97553
4135.9	0.97637
4141.4	0.97722
4145.3	0.97806
4149.1	0.9789
4153.9	0.97975
4155.4	0.98059
53731	0.98143
53734	0.98228
53736	0.98312
53739	0.98397
53742	0.98481
53742	0.98565
53743	0.9865
53746	0.98734
53748	0.98819
53753	0.98903
53756	0.98987
53757	0.99072
53757	0.99156
53759	0.99241
53761	0.99325
53762	0.99409
53764	0.99494
53767	0.99578
53770	0.99662
53772	0.99747
53774	0.99831
53776	0.99916
53777	1


==> figures/old_set/source/eps/CDFs/Data/HMMRuralCDF.txt <==
0		0
20.342	0.1
53.527	0.2
89.235	0.3
182.06	0.5
274.89	0.8
451.15	1


==> figures/old_set/source/eps/CDFs/Data/HMMRuralCDFN8.txt <==
126.17	0
126.17	0.33333
174.35	0.66667
427.14	1


==> figures/old_set/source/eps/CDFs/Data/HMMRuralCDF_N4_T10_D10_Grid100.txt <==
0       0
20.342  0.1
53.527  0.2
89.235  0.3
182.06  0.5
274.89  0.8
451.15  1


==> figures/old_set/source/eps/CDFs/Data/HMMUrbanCDF.txt <==
1.7375	0
1.7375	0.2
52.29	0.4
60.231	0.6
107.28	0.8
114.8	1


==> figures/old_set/source/eps/CDFs/Data/HMMUrbanCDFN8.txt <==
1.7375	0
1.7375	0.11111
9.1232	0.22222
23.491	0.33333
35.528	0.44444
52.29	0.55556
135.4	0.66667
166.44	0.77778
185.14	0.88889
208.9	1


==> figures/old_set/source/eps/CDFs/Data/HMMUrbanCDFQ.txt <==
4.8489	0
4.8489	0.14286
28.051	0.28571
36.652	0.42857
50.347	0.57143
105.59	0.71429
111.88	0.85714
176.24	1


==> figures/old_set/source/eps/VaryEndW.txt <==
#W
1   295.6226478 119.0086465
2   264.0400957 111.2192817
3   285.4547021 104.8012908
4   314.1088838 106.9475146
5   281.0632524 115.3117698
6   363.5146098 90.23664049
7   262.3351467 98.07351012
8   489.5744642 106.8641774
9   278.2883154 85.59525537
10  182.0612446 129.1266545
11  182.0612446 129.1266545


==> figures/old_set/source/eps/VaryEndWNeighbors8.txt <==
#W  Testbed 1   Testbed2
1   231.1335368 122.5666025
2   291.430876  88.12578785
3   287.2391042 105.5912258
4   427.1409567 88.12578785
5   506.3508528 52.29020409
6   387.9310017 77.8028902
7   569.2263899 105.5912258
8   174.3474134 133.8388928
9   290.3300228 67.47999255
10  379.4488036 30.70671874
11  379.4488036 30.70671874


==> figures/old_set/source/eps/VaryEndW_PI.txt <==
#W  Testbed 1   Testbed2
1   280.62  125.1638247
2   228.1439656 104.5891973
3   268.2330577 105.5912258
4   314.1088838 107.8819152
5   245.9697263 112.7928796
6   312.9766084 77.8028902
7   347.0735382 50.34650198
8   495.6001511 133.8388928
9   281.8715087 88.12578785
10  182.0612446 114.8049726
11  182.0612446 114.8049726


==> figures/old_set/source/eps/VaryGrid_N4_pi.txt <==
#Grid Length		
100	506.3508528	112.7928796
200	252.0554808	176.7863258
300	306.1555504	117.465294
400	337.070071	79.37673532
500	591.1701167	218.7744131
600	551.8335208	289.9822632
700	464.8257606	304.0919551
800	563.0538099	369.8039826
900	608.2653949	385.0412351
	557.1938024	409.6641442


==> figures/old_set/source/eps/VaryGrid_n4_NoPI.txt <==
#Grid Length		
100	506.3508528	112.7928796
200	252.0554808	176.7863258
300	308.5728325	117.465294
400	337.070071	79.37673532
500	591.1701167	218.7744131
600	551.8335208	289.9822632
700	464.8257606	304.0919551
800	563.0538099	369.8039826
900	608.2653949	385.0412351
1000	557.1938024	409.6641442


==> figures/old_set/source/eps/VaryGrid_n8_pi.txt <==
#Grid Cell		
100	506.3508528	119.6834529
200	280.4273062	163.6221046
300	348.6354829	121.4768269
400	286.1539607	74.7777707
500	591.1701167	236.5165842
600	551.8335208	276.3750785
700	464.8257606	307.0058525
800	380.1466346	370.6490082
900	427.5588208	380.0597803
1000	493.4127893	398.5159562


==> figures/parameters.txt <==
varyGrid_N8_T10_D10.eps
varyT_N8_D10_GU400_GR400.eps
ruralCDF_N8_D10_T9_GR400.eps
urbanCDF_N8_T10_D10_GU400 .eps




==> figures/source/CDFs/CellRuralCDF.txt <==
10.94	0
10.94	0.0017452
11.215	0.0034904
16.229	0.0052356
16.472	0.0069808
19.79	0.008726
22.994	0.010471
24.988	0.012216
26.259	0.013962
30.14	0.015707
30.411	0.017452
31.308	0.019197
32.019	0.020942
33.309	0.022688
35.69	0.024433
35.881	0.026178
36.583	0.027923
36.878	0.029668
37.591	0.031414
37.971	0.033159
39.595	0.034904
40.666	0.036649
41.73	0.038394
42.441	0.04014
42.726	0.041885
42.924	0.04363
43.472	0.045375
44.521	0.04712
45.114	0.048866
45.469	0.050611
47.266	0.052356
48.137	0.054101
48.689	0.055846
49.942	0.057592
50.388	0.059337
50.785	0.061082
51.981	0.062827
52.24	0.064572
52.515	0.066318
53.937	0.068063
54.866	0.069808
55.454	0.071553
57.402	0.073298
59.355	0.075044
61.011	0.076789
61.258	0.078534
61.983	0.080279
62.384	0.082024
62.867	0.08377
63.669	0.085515
64.826	0.08726
65.442	0.089005
66.338	0.09075
67.559	0.092496
69.559	0.094241
70.838	0.095986
71.07	0.097731
73.873	0.099476
74.768	0.10122
75.904	0.10297
76.186	0.10471
76.93	0.10646
77.822	0.1082
77.823	0.10995
77.965	0.11169
79.46	0.11344
80.959	0.11518
83.172	0.11693
84.791	0.11867
87.869	0.12042
88.383	0.12216
88.558	0.12391
88.778	0.12565
88.843	0.1274
89.188	0.12914
89.51	0.13089
90.553	0.13264
92.214	0.13438
96.176	0.13613
96.61	0.13787
96.962	0.13962
97.329	0.1466
97.698	0.15009
98.104	0.15183
99.515	0.15358
99.692	0.15532
100.23	0.15707
100.43	0.15881
101.14	0.16056
101.5	0.1623
101.65	0.16405
101.77	0.16579
101.87	0.16754
103.19	0.16928
103.19	0.17103
103.51	0.17277
103.56	0.17452
105.17	0.17627
105.84	0.17801
106.08	0.17976
106.12	0.1815
106.6	0.18325
108.23	0.18499
108.38	0.18674
108.57	0.18848
108.65	0.19023
109.2	0.19197
109.41	0.19372
111.25	0.19546
111.83	0.19721
111.83	0.19895
112.6	0.2007
113.34	0.20244
113.88	0.20419
114.27	0.20593
114.64	0.20768
114.83	0.20942
115.15	0.21117
115.31	0.21291
115.7	0.21466
116.8	0.2164
117.47	0.21815
118.87	0.2199
119.63	0.22164
119.99	0.22339
120.77	0.22513
121.43	0.22688
122.78	0.22862
123.41	0.23037
123.63	0.23211
124.77	0.23386
125.67	0.2356
125.89	0.23735
126.24	0.23909
127.14	0.24084
128.87	0.24258
129.31	0.24433
129.55	0.24607
130.86	0.24782
131.08	0.24956
132.22	0.25131
133.69	0.25305
134.66	0.2548
135.23	0.25654
135.32	0.25829
137.33	0.26003
137.74	0.26178
137.78	0.26353
139.87	0.26527
142.21	0.26702
142.25	0.26876
142.47	0.27051
142.99	0.27225
144.75	0.274
146.3	0.27574
147.43	0.27749
147.54	0.27923
148.18	0.28098
148.35	0.28272
148.62	0.28447
148.93	0.28621
151.97	0.28796
154.15	0.2897
154.9	0.29145
155.78	0.29319
156.14	0.29494
156.61	0.29668
156.81	0.29843
156.93	0.30017
157.25	0.30192
157.62	0.30366
158.35	0.30541
159.4	0.30716
159.57	0.3089
160.61	0.31065
162.86	0.31239
163.57	0.31414
164.1	0.31588
166.81	0.31763
167.06	0.31937
171.21	0.32112
171.24	0.32286
171.32	0.32461
171.48	0.32635
171.74	0.3281
172.44	0.32984
172.57	0.33159
172.71	0.33333
176.27	0.33508
176.4	0.33682
176.92	0.33857
178.8	0.34031
179.97	0.34206
181.35	0.3438
182.53	0.34555
184.13	0.34729
184.48	0.34904
185.5	0.35079
185.54	0.35253
185.62	0.35428
186.03	0.35602
186.85	0.35777
188.83	0.35951
189.38	0.36126
189.44	0.363
189.57	0.36475
189.92	0.36649
190.46	0.36824
190.86	0.36998
190.86	0.37173
190.86	0.37347
191.01	0.37522
191.35	0.37696
191.88	0.37871
192.06	0.38045
192.19	0.3822
192.24	0.38394
192.58	0.38569
193.15	0.38743
193.86	0.38918
194.1	0.39092
195.14	0.39267
195.25	0.39442
196.1	0.39616
196.58	0.39791
197.96	0.39965
197.97	0.4014
198.18	0.40314
198.42	0.40489
198.55	0.40663
198.84	0.40838
199.26	0.41012
201.39	0.41187
201.45	0.41361
202.2	0.41536
202.63	0.4171
205.01	0.41885
205.12	0.42059
205.72	0.42234
206.02	0.42408
206.55	0.42583
206.87	0.42757
208.29	0.42932
208.74	0.43106
209.58	0.43281
209.74	0.43455
210.34	0.4363
210.66	0.43805
211.69	0.43979
212.72	0.44154
214.42	0.44328
215.08	0.44503
217.18	0.44677
217.47	0.44852
219.06	0.45026
220.28	0.45201
220.38	0.45375
221.6	0.4555
222.3	0.45724
223.24	0.45899
224.35	0.46073
225.05	0.46248
225.07	0.46422
227.48	0.46597
228.39	0.46771
229.63	0.46946
229.68	0.4712
231.04	0.47295
232.39	0.47469
232.4	0.47644
232.65	0.47818
233.21	0.47993
234	0.48168
234.52	0.48342
235.1	0.48517
235.12	0.48691
235.26	0.48866
236.09	0.4904
236.16	0.49215
237.05	0.49389
238.03	0.49564
238.33	0.49738
238.99	0.49913
241.04	0.50087
243.82	0.50262
244.1	0.50436
244.93	0.50611
244.94	0.50785
245.29	0.5096
245.75	0.51134
246.48	0.51309
246.9	0.51483
247.22	0.51658
249.75	0.51832
250.92	0.52007
251.21	0.52182
251.28	0.52356
252.3	0.52531
254.55	0.52705
256.12	0.5288
256.5	0.53054
257.59	0.53229
258.35	0.53403
259.3	0.53578
259.81	0.53752
262.73	0.53927
263.41	0.54101
268.75	0.54276
269.18	0.5445
269.25	0.54625
269.32	0.54799
270.21	0.54974
270.25	0.55148
270.88	0.55323
272.44	0.55497
273.73	0.55672
275.3	0.55846
276.15	0.56021
277.19	0.56195
278.03	0.5637
278.23	0.56545
278.62	0.56719
278.9	0.56894
280.19	0.57068
281.11	0.57243
281.29	0.57417
283.84	0.57592
284.14	0.57766
285.69	0.57941
286.96	0.58115
288.88	0.5829
289.55	0.58464
290.53	0.58639
290.9	0.58813
291.5	0.58988
294.54	0.59162
294.78	0.59337
295.91	0.59511
297.76	0.59686
298.73	0.5986
299.28	0.60035
299.31	0.60209
299.96	0.60384
300.71	0.60558
300.88	0.60733
301.26	0.60908
301.33	0.61082
301.49	0.61257
301.89	0.61431
303.15	0.61606
305.57	0.6178
309.03	0.61955
310.4	0.62129
311.21	0.62304
312.33	0.62478
312.65	0.62653
312.82	0.62827
313.54	0.63176
316.09	0.63351
320.6	0.63525
322.36	0.637
323.01	0.63874
323.9	0.64049
325.48	0.64223
326.58	0.64398
328.74	0.64572
332.41	0.64747
332.57	0.64921
332.74	0.65096
333.25	0.65271
336.57	0.65445
339.31	0.6562
340.6	0.65794
340.71	0.65969
342.4	0.66143
342.75	0.66318
344.15	0.66492
347.7	0.66667
348.16	0.66841
348.36	0.67016
350.68	0.6719
351.16	0.67365
351.91	0.67539
353.32	0.67714
354.18	0.67888
356.73	0.68063
358.83	0.68237
359.18	0.68412
359.38	0.68586
359.63	0.68761
363.54	0.68935
364.67	0.6911
364.9	0.69284
365.59	0.69459
366.25	0.69634
369.17	0.69808
369.47	0.69983
372.21	0.70157
373.26	0.70332
374.42	0.70506
375.12	0.70681
375.48	0.70855
382.77	0.7103
383	0.71204
383.05	0.71379
384.18	0.71553
385.01	0.71728
387.09	0.71902
391.22	0.72077
391.65	0.72251
393.63	0.72426
394.83	0.726
396.7	0.72775
398.02	0.72949
398.09	0.73124
398.66	0.73298
399.86	0.73473
400.66	0.73647
402.23	0.73822
402.66	0.73997
402.67	0.74171
403.12	0.74346
405.23	0.7452
406.83	0.74695
408.74	0.74869
410.96	0.75044
411.37	0.75218
412.26	0.75393
417.04	0.75567
420.43	0.75742
421.38	0.75916
421.82	0.76091
423.39	0.76265
426.95	0.7644
429.26	0.76614
431.2	0.76789
431.77	0.76963
434.84	0.77138
438.06	0.77312
442.31	0.77487
445.35	0.77661
448.39	0.77836
448.9	0.7801
456.73	0.78185
460.09	0.7836
461.53	0.78534
470.16	0.78709
472.46	0.78883
475.21	0.79058
483.46	0.79232
484.88	0.79407
486.9	0.79581
497.25	0.79756
497.37	0.7993
499.23	0.80105
509.45	0.80279
510.37	0.80454
513.62	0.80628
519.51	0.80803
523.87	0.80977
524.92	0.81152
530.6	0.81326
537.77	0.81501
537.79	0.81675
542.07	0.8185
551.09	0.82024
552.23	0.82199
552.73	0.82373
552.86	0.82548
554.73	0.82723
556.2	0.82897
558.64	0.83072
560.64	0.83246
563.81	0.83421
564.2	0.83595
566.03	0.8377
566.3	0.83944
567.78	0.84119
570.63	0.84293
573.26	0.84468
575.16	0.84642
576.83	0.84817
581.16	0.84991
582.46	0.85166
584.89	0.8534
586.65	0.85515
587.9	0.85689
593.69	0.85864
593.85	0.86038
596.41	0.86213
596.74	0.86387
602.09	0.86562
602.13	0.86736
606.21	0.86911
612.93	0.87086
615.35	0.8726
617.34	0.87435
622.59	0.87609
622.73	0.87784
627	0.87958
629.22	0.88133
632.96	0.88307
634.39	0.88482
634.64	0.88656
639.38	0.88831
642.23	0.89005
644.61	0.8918
647.16	0.89354
651.66	0.89529
654.67	0.89703
656.39	0.89878
658.65	0.90052
661.66	0.90227
664.77	0.90401
666.17	0.90576
666.37	0.9075
667.65	0.90925
668.51	0.91099
793.39	0.91274
798.41	0.91449
804.28	0.91623
807.68	0.91798
811.59	0.91972
819.86	0.92321
822.7	0.92496
1074.7	0.9267
1083.3	0.92845
1090.3	0.93019
1096.6	0.93194
1101.4	0.93368
1105.7	0.93543
1108.3	0.93717
1110.1	0.93892
1110.2	0.94066
1111.7	0.94241
1112.1	0.94764
1112.4	0.94939
1114.8	0.95113
1117.2	0.95288
1121.3	0.95462
1126.3	0.95637
1131.1	0.95812
1136.3	0.95986
1143.4	0.96161
1150.5	0.96335
1158.4	0.9651
1166.3	0.96684
1175.3	0.96859
1184	0.97033
1193.8	0.97208
1203.4	0.97382
1214.8	0.97557
1225.6	0.97731
1237.3	0.97906
1248.6	0.9808
1258.4	0.98255
1268.6	0.98429
1275.2	0.98604
1281.7	0.98778
1287.8	0.98953
1292.6	0.99127
1434.6	0.99302
1439.2	0.99476
1442.7	0.99651
1443.1	0.99825
1444.7	1


==> figures/source/CDFs/CellUrbanCDF.txt <==
17.065	0
17.065	0.00095238
17.236	0.0019048
18.778	0.0028571
19.674	0.0038095
19.865	0.0047619
20.382	0.0057143
20.42	0.0066667
20.99	0.007619
21.753	0.0085714
21.774	0.0095238
22.282	0.013333
22.587	0.014286
22.749	0.015238
23.258	0.01619
23.732	0.02
23.737	0.020952
23.742	0.025714
24.247	0.027619
24.664	0.028571
24.777	0.029524
24.81	0.030476
25.366	0.031429
25.641	0.032381
25.873	0.033333
25.933	0.034286
26.44	0.035238
26.512	0.037143
26.685	0.038095
27.043	0.039048
27.101	0.04
28.185	0.040952
28.706	0.041905
29.694	0.042857
30.671	0.04381
30.817	0.044762
32.427	0.045714
33.432	0.046667
33.489	0.047619
34.251	0.048571
35.779	0.049524
36.544	0.050476
37.311	0.051429
37.554	0.052381
37.662	0.053333
38.572	0.055238
38.836	0.05619
39.601	0.057143
39.863	0.058095
40.129	0.059048
40.279	0.06
40.905	0.060952
41.177	0.062857
41.412	0.078095
41.519	0.079048
41.681	0.087619
41.736	0.092381
41.922	0.10667
41.955	0.10857
41.974	0.10952
42.017	0.11048
42.021	0.11429
42.158	0.11619
42.187	0.12476
42.433	0.12857
42.458	0.12952
42.491	0.13238
42.515	0.13619
42.547	0.13714
42.696	0.14667
42.714	0.14762
42.777	0.14857
42.802	0.15238
42.95	0.15333
42.963	0.1581
42.966	0.16
43.012	0.1619
43.235	0.16571
43.295	0.16762
43.471	0.16857
43.511	0.17048
43.659	0.17143
43.739	0.18667
43.773	0.18762
43.844	0.18857
43.889	0.18952
43.938	0.19048
43.976	0.19143
44.012	0.20952
44.055	0.21048
44.065	0.21143
44.08	0.21238
44.159	0.21333
44.196	0.21429
44.246	0.22
44.289	0.22095
44.356	0.2219
44.516	0.22667
44.755	0.22857
44.789	0.24476
44.821	0.24571
45.022	0.25143
45.075	0.25238
45.53	0.25429
45.918	0.25524
47.052	0.25619
47.407	0.25714
47.772	0.25905
48.271	0.26
49.395	0.26095
50.148	0.2619
51.04	0.26476
51.543	0.26571
51.547	0.26667
51.612	0.26762
51.683	0.27429
51.761	0.27524
52.055	0.27619
52.119	0.28476
52.189	0.28571
52.266	0.28762
52.35	0.29619
52.441	0.29905
52.562	0.30095
52.626	0.30381
52.944	0.32
53.041	0.32095
53.07	0.32286
53.202	0.32476
53.364	0.32571
53.522	0.32667
53.544	0.32952
53.578	0.33143
53.639	0.33238
53.783	0.33429
54.146	0.33714
54.369	0.3381
54.491	0.33905
54.651	0.34
54.721	0.3419
54.875	0.34286
54.961	0.34381
55.3	0.34476
55.465	0.34571
55.557	0.34667
55.806	0.34762
55.885	0.34952
55.97	0.35048
56.007	0.35143
56.017	0.35238
56.565	0.35524
56.972	0.35619
57.007	0.35714
57.034	0.3581
57.401	0.35905
57.413	0.36
57.43	0.36095
57.481	0.3619
57.517	0.36381
57.909	0.36571
57.911	0.36667
57.962	0.36762
57.966	0.36857
57.991	0.36952
58.013	0.37048
58.421	0.37143
58.429	0.37238
58.472	0.37333
58.522	0.37429
58.535	0.37524
58.929	0.37619
58.973	0.37714
58.981	0.3781
59	0.37905
59.01	0.38
59.227	0.3819
59.355	0.38286
59.453	0.38381
59.541	0.38476
59.579	0.38571
59.622	0.38762
59.853	0.4
59.949	0.40095
59.954	0.4019
59.979	0.40286
59.985	0.40762
60.459	0.40952
60.463	0.41143
60.482	0.41238
60.619	0.41429
60.688	0.41524
60.743	0.41619
60.949	0.41714
60.973	0.4181
61.251	0.41905
61.404	0.42
61.53	0.42095
62.049	0.4219
62.205	0.42286
62.477	0.42381
62.965	0.42476
63.023	0.42571
63.536	0.42667
63.683	0.42762
63.857	0.42952
64.215	0.43048
64.327	0.43238
64.523	0.43333
64.644	0.43429
64.807	0.43524
65.287	0.43619
65.571	0.43714
66.211	0.4381
66.248	0.44667
66.449	0.44762
66.73	0.44857
66.814	0.44952
66.929	0.45524
67.376	0.45619
67.409	0.45714
67.698	0.4581
68.008	0.45905
68.515	0.46
68.958	0.46095
69.408	0.4619
70.371	0.46286
70.833	0.46381
71.263	0.46476
72.251	0.46571
72.389	0.46667
72.734	0.46762
73.223	0.46857
73.717	0.46952
74.215	0.47048
74.263	0.47143
74.725	0.47238
74.773	0.48095
74.798	0.4819
74.828	0.48286
74.863	0.48476
75.229	0.48571
75.262	0.48762
75.283	0.48857
75.738	0.48952
75.772	0.49048
76.248	0.49238
76.255	0.49333
76.758	0.49429
76.759	0.49619
77.87	0.49714
82.204	0.4981
83.896	0.49905
84.007	0.5
85.501	0.50095
86.808	0.5019
88.53	0.50286
89.261	0.50381
89.91	0.50476
90.762	0.50571
91.88	0.50667
92.129	0.50762
92.271	0.50857
92.442	0.50952
93.085	0.51048
93.104	0.51143
93.414	0.51238
93.447	0.51333
93.499	0.51429
93.596	0.51524
93.654	0.51619
94.247	0.51714
94.742	0.5181
96.527	0.51905
97.226	0.52
99.837	0.52095
101.96	0.5219
102.92	0.52286
103.97	0.52381
105.32	0.52476
106.87	0.52571
107.55	0.52667
107.75	0.52762
108.23	0.52857
109.39	0.52952
110.11	0.53048
111.45	0.53143
113.99	0.53238
116.07	0.53333
118.26	0.53429
118.63	0.53524
121.2	0.53619
124.24	0.53714
126	0.5381
128.46	0.53905
133.17	0.54
134.51	0.54095
138.11	0.5419
142.85	0.54286
143.54	0.54381
146.9	0.54476
150.69	0.54571
152.51	0.54667
154.49	0.54762
158.94	0.54857
162.03	0.54952
164.12	0.55048
170.09	0.55143
171.4	0.55238
176.53	0.55333
178.96	0.55429
180.07	0.55524
182.82	0.55619
183.04	0.55714
187.78	0.5581
189.06	0.55905
189.57	0.56
191.34	0.56095
193.71	0.5619
196.34	0.56286
197.87	0.56381
199.26	0.56476
202.04	0.56571
203.12	0.56667
206.65	0.56762
209.33	0.56857
213.03	0.56952
215.58	0.57048
216.88	0.57143
220.56	0.57238
221.42	0.57333
224.68	0.57429
225.84	0.57524
227.17	0.57619
228.47	0.57714
228.5	0.5781
230.14	0.57905
231.64	0.58
233.31	0.58095
234.11	0.5819
235.47	0.58286
235.78	0.58381
236.73	0.58476
238.02	0.58571
239.52	0.58667
241.97	0.58762
243.06	0.58857
245.89	0.58952
248.16	0.59048
248.41	0.59143
249.12	0.59238
251.51	0.59333
254.35	0.59429
255.45	0.59524
256.98	0.59619
260.74	0.59714
263.65	0.5981
263.77	0.59905
267.06	0.6
270.57	0.60095
271.78	0.6019
274.44	0.60286
278.37	0.60381
279.07	0.60476
281.74	0.60571
284.65	0.60667
285.58	0.60762
287.76	0.60857
290.53	0.60952
292.7	0.61048
295.16	0.61143
298.03	0.61238
299.41	0.61333
303.54	0.61429
304.44	0.61524
307.83	0.61619
310.26	0.61714
312.05	0.6181
316.07	0.61905
316.72	0.62
321.47	0.62095
322.28	0.6219
326.91	0.62286
327.71	0.62381
332.58	0.62476
332.75	0.62571
337.78	0.62667
338.29	0.62762
342.83	0.62857
344.53	0.62952
348.28	0.63048
350.37	0.63143
353.35	0.63238
356.16	0.63333
358.79	0.63429
361.47	0.63524
363.42	0.63619
367.32	0.63714
367.68	0.6381
371.55	0.63905
373.13	0.64
375.8	0.64095
378.56	0.6419
380.43	0.64286
383.55	0.64381
385.46	0.64476
388.03	0.64571
391.29	0.64667
392.57	0.64762
396.04	0.64857
396.76	0.64952
399.56	0.65048
402.11	0.65143
403.08	0.65238
405.24	0.65333
407.83	0.65429
408.23	0.65524
408.4	0.65619
408.48	0.65714
408.61	0.6581
408.79	0.65905
409.23	0.66
409.54	0.66095
409.58	0.6619
409.6	0.66286
410.19	0.66381
410.34	0.66476
410.49	0.66571
410.64	0.66667
411.1	0.66762
411.24	0.66857
412.24	0.66952
412.5	0.67048
413.31	0.67143
414.39	0.67238
415.5	0.67333
416.98	0.67429
418.08	0.67524
418.32	0.67619
420.16	0.67714
422.34	0.6781
423.81	0.67905
425.16	0.68
426.98	0.68095
429.04	0.6819
431.03	0.68286
431.25	0.68381
436.55	0.68476
436.6	0.68571
437.06	0.68667
441.5	0.68762
443.39	0.68857
445.55	0.68952
446.06	0.69048
449.81	0.69143
450.49	0.69238
455.08	0.69333
456.34	0.69429
456.63	0.69524
459.73	0.69619
462.49	0.69714
463.07	0.6981
463.51	0.69905
463.99	0.7
464.04	0.70095
464.05	0.7019
464.44	0.70286
466.02	0.70381
466.44	0.70476
467.56	0.70571
468.48	0.70667
468.63	0.70762
468.83	0.70857
469.19	0.70952
470.9	0.71048
470.97	0.71143
471.44	0.71238
471.6	0.71333
471.74	0.71429
471.84	0.71524
471.86	0.71619
472.14	0.71714
472.24	0.7181
472.39	0.71905
472.73	0.72
472.85	0.72095
472.91	0.7219
473.05	0.72286
473.22	0.72381
473.66	0.72476
473.8	0.72571
473.91	0.72667
474.06	0.72762
474.31	0.72857
475.85	0.72952
476.48	0.73048
476.54	0.73143
477.04	0.73238
478.35	0.73333
478.39	0.73429
478.48	0.73524
479	0.73619
479.42	0.73714
480.65	0.7381
481.33	0.73905
482.33	0.74
482.52	0.74095
483.31	0.7419
483.41	0.74286
484.22	0.74381
484.99	0.74476
485.74	0.74571
485.96	0.74667
486.53	0.74762
486.76	0.74857
487.95	0.74952
488.31	0.75048
488.87	0.75143
489.65	0.75238
489.93	0.75333
490.58	0.75429
490.59	0.75524
490.66	0.75619
490.87	0.75714
491.02	0.7581
491.51	0.75905
491.81	0.76
492.22	0.7619
492.6	0.76286
492.6	0.76381
492.72	0.76476
492.75	0.76571
493.01	0.76667
493.03	0.76762
493.2	0.76857
493.21	0.76952
493.52	0.77048
493.7	0.77143
494.41	0.77238
496.11	0.77333
496.58	0.77429
497.45	0.77524
499.37	0.77619
499.87	0.77714
500.54	0.7781
500.6	0.77905
501.02	0.78
502.98	0.78095
503.14	0.7819
503.3	0.78286
505.95	0.78381
506.1	0.78476
506.18	0.78571
506.35	0.78667
506.45	0.78762
507.52	0.78857
507.58	0.78952
507.59	0.79048
507.73	0.79143
507.84	0.79238
508.14	0.79333
508.3	0.79429
508.41	0.79524
509.19	0.79619
509.83	0.79714
512.29	0.7981
515.51	0.79905
516.77	0.8
520.09	0.80095
524.79	0.8019
524.92	0.80286
529.11	0.80381
533.55	0.80476
534.93	0.80571
541.07	0.80667
542.28	0.80762
547.52	0.80857
551.15	0.80952
555.51	0.81048
559.55	0.81143
563.14	0.81238
567.5	0.81333
570.1	0.81429
575.79	0.81524
577.8	0.81619
583.64	0.81714
585.18	0.8181
591.15	0.81905
592.72	0.82
597.98	0.82095
599.79	0.8219
603.92	0.82286
605.52	0.82381
609.53	0.82476
611.7	0.82571
615.13	0.82667
618.44	0.82762
621.19	0.82857
623.8	0.82952
627.13	0.83048
629.62	0.83143
633.19	0.83238
637.22	0.83333
639.14	0.83429
642.76	0.83524
645.08	0.83619
647.99	0.83714
650.58	0.8381
655.43	0.83905
656.31	0.84
661.02	0.84095
662.05	0.8419
665.39	0.84286
668.84	0.84381
668.98	0.84476
672.46	0.84571
674.48	0.84667
674.5	0.84762
675.93	0.84857
676.71	0.84952
677.05	0.85048
677.38	0.85143
677.5	0.85333
677.83	0.85429
678.16	0.85524
678.5	0.85619
679.28	0.85714
680.24	0.8581
680.28	0.85905
681.62	0.86
681.85	0.86095
682.07	0.8619
682.19	0.86286
682.41	0.86381
682.86	0.86476
683.64	0.86571
683.64	0.86667
683.99	0.86762
684.11	0.86857
684.32	0.86952
684.43	0.87048
684.56	0.87143
684.78	0.87238
685.11	0.87333
685.23	0.87429
685.33	0.87524
685.44	0.87619
685.56	0.87714
685.78	0.8781
686.01	0.87905
686.49	0.88
686.92	0.88095
688.03	0.8819
689.39	0.88286
689.92	0.88381
690.63	0.88476
692.01	0.88571
693.1	0.88667
694.86	0.88762
695.37	0.88857
698.48	0.88952
698.51	0.89048
701.93	0.89143
701.98	0.89238
705.91	0.89333
707.09	0.89429
710.28	0.89524
713.81	0.89619
715.57	0.89714
720.74	0.8981
721.7	0.89905
725.57	0.9
731.3	0.90095
731.39	0.9019
736.69	0.90286
742.1	0.90381
742.76	0.90476
748.97	0.90571
753.52	0.90667
755.25	0.90762
761.66	0.90857
766.29	0.90952
768.53	0.91048
775.72	0.91143
779.98	0.91238
782.46	0.91333
789.65	0.91429
792.85	0.91524
796.39	0.91619
803.59	0.91714
805.68	0.9181
811.06	0.91905
818.53	0.92
818.57	0.92095
826.05	0.9219
831.3	0.92286
833.72	0.92381
840.92	0.92476
843.03	0.92571
848.91	0.92667
855.34	0.92762
857.03	0.92857
865.02	0.92952
868.23	0.93048
874.12	0.93143
880.67	0.93238
883.03	0.93333
892.14	0.93429
892.74	0.93524
901.97	0.93619
903.36	0.93714
912.32	0.9381
914.35	0.93905
922.34	0.94
924.09	0.94095
932.37	0.9419
933.6	0.94286
941.76	0.94381
942.35	0.94476
950.99	0.94571
951.13	0.94667
957.86	0.94762
959.45	0.94857
964.6	0.94952
967.91	0.95048
970.06	0.95143
974.22	0.95238
975.91	0.95333
976.84	0.95429
979.97	0.95524
982.32	0.95619
982.49	0.95714
983.91	0.9581
985.22	0.95905
985.28	0.96
985.37	0.96095
985.6	0.9619
985.64	0.96286
985.79	0.96381
985.91	0.96476
986.03	0.96571
986.3	0.96667
986.4	0.96762
986.46	0.96857
986.53	0.96952
986.54	0.97048
986.57	0.97143
986.63	0.97238
986.84	0.97333
986.89	0.97429
987.03	0.97524
987.28	0.97619
987.33	0.97714
987.38	0.9781
987.39	0.98
987.58	0.98095
987.61	0.9819
987.77	0.98381
987.83	0.98571
987.99	0.98667
988.17	0.98762
988.67	0.98857
988.76	0.98952
988.82	0.99048
989.12	0.99143
989.33	0.99238
989.41	0.99333
989.44	0.99429
989.51	0.99524
989.57	0.99619
990.71	0.99714
990.79	0.9981
992.39	0.99905
992.68	1


==> figures/source/CDFs/DeterRuralCDF.txt <==
53.959	0
53.959	0.0017452
55.797	0.0034904
56.811	0.0052356
57.078	0.0069808
61.568	0.008726
63.905	0.010471
66.626	0.012216
70.716	0.013962
70.727	0.015707
71.293	0.017452
71.57	0.019197
71.635	0.020942
71.805	0.022688
72.104	0.024433
72.12	0.026178
72.564	0.027923
72.797	0.029668
72.986	0.031414
73.387	0.033159
73.396	0.034904
73.53	0.036649
73.781	0.038394
74.279	0.04014
74.345	0.041885
74.585	0.04363
75.093	0.045375
75.451	0.04712
75.615	0.048866
76.16	0.050611
76.387	0.052356
76.934	0.054101
77.172	0.055846
77.791	0.057592
78.922	0.059337
79.416	0.061082
79.817	0.062827
81.52	0.064572
82.927	0.066318
83.572	0.068063
83.611	0.069808
84.146	0.071553
84.163	0.073298
85.295	0.075044
85.338	0.076789
85.888	0.078534
89.904	0.080279
90.089	0.082024
90.498	0.089005
91.092	0.092496
91.143	0.094241
94.29	0.095986
94.421	0.097731
94.608	0.099476
97.866	0.10122
98.801	0.10297
101.26	0.10471
104.66	0.10646
105.22	0.1082
105.32	0.10995
105.92	0.11169
109.03	0.11344
112	0.11518
112.31	0.11693
112.47	0.11867
112.88	0.12042
113.3	0.12216
114.55	0.12391
115.27	0.12565
115.43	0.1274
115.82	0.12914
116.91	0.13089
117.2	0.13264
117.59	0.13438
117.98	0.13613
118.22	0.13787
118.64	0.13962
119.08	0.14136
120.19	0.14311
120.35	0.14485
120.44	0.1466
121.44	0.14834
121.46	0.15009
121.97	0.15183
123.78	0.15358
124.02	0.15532
124.36	0.15707
125.45	0.15881
125.92	0.16056
125.92	0.1623
126.86	0.16405
127.66	0.16579
128.9	0.16754
129.13	0.16928
130.03	0.17103
130.39	0.17277
130.41	0.17452
131.66	0.17627
132.75	0.17801
134.7	0.17976
135.5	0.1815
135.76	0.18325
136.02	0.18499
136.57	0.18674
136.92	0.18848
138.68	0.19023
138.98	0.19197
139.61	0.19372
140.49	0.19546
140.51	0.19721
140.54	0.19895
140.96	0.2007
141	0.20244
141.19	0.20419
141.41	0.20593
141.51	0.20768
144.51	0.20942
144.88	0.21117
145.19	0.21291
146.29	0.21466
147.09	0.2164
147.26	0.21815
147.86	0.2199
148.21	0.22164
148.42	0.22339
148.74	0.22513
150.74	0.22688
152.23	0.22862
152.46	0.23037
152.54	0.23211
153.56	0.23386
154.22	0.2356
154.78	0.23735
155.26	0.23909
155.38	0.24084
157.8	0.24258
159.11	0.24433
160.38	0.24607
160.85	0.24956
161.17	0.25131
161.34	0.25305
163.19	0.2548
163.44	0.25654
163.6	0.25829
163.73	0.26003
164.56	0.26178
167.8	0.26353
169.73	0.26527
170.61	0.26702
171.41	0.26876
171.43	0.27051
172.6	0.27225
173.62	0.274
173.88	0.27574
175.44	0.27749
177.38	0.27923
178.34	0.28098
178.48	0.28272
178.57	0.28447
180.54	0.28621
180.68	0.28796
184.84	0.2897
185.41	0.29145
185.67	0.29319
187.48	0.29494
188.17	0.29668
188.77	0.29843
188.83	0.30017
188.99	0.30192
189.94	0.30366
190.77	0.30541
190.84	0.30716
192.22	0.3089
192.48	0.31065
192.81	0.31239
194.37	0.31414
195.48	0.31588
195.8	0.31763
196.12	0.31937
197.43	0.32112
199.72	0.32286
199.79	0.32461
200.09	0.32635
200.75	0.3281
201.06	0.32984
201.12	0.33159
201.24	0.33333
201.69	0.33508
203.56	0.33682
204.11	0.33857
204.36	0.34031
204.91	0.34206
205.55	0.3438
207.61	0.34555
208.12	0.34729
208.72	0.34904
210.02	0.35079
210.22	0.35253
210.56	0.35428
211.09	0.35602
211.45	0.35777
211.51	0.35951
212.88	0.36126
212.95	0.363
213.31	0.36475
213.31	0.36649
213.69	0.36824
213.89	0.36998
216.07	0.37173
216.09	0.37347
216.56	0.37522
217.38	0.37696
217.98	0.37871
218.35	0.38045
218.61	0.3822
220.06	0.38394
220.42	0.38569
221.31	0.38743
221.42	0.38918
221.78	0.39092
222.33	0.39267
222.79	0.39442
223.39	0.39616
223.58	0.39791
225.58	0.39965
225.82	0.4014
226.52	0.40314
226.73	0.40489
227.36	0.40663
227.61	0.40838
228.16	0.41012
228.69	0.41187
228.76	0.41361
228.78	0.41536
230.75	0.4171
231.1	0.41885
233.8	0.42059
234.78	0.42234
234.89	0.42408
234.91	0.42583
235.12	0.42757
236.51	0.42932
238.06	0.43106
239.62	0.43281
240.41	0.43455
240.73	0.4363
240.77	0.43805
242.72	0.43979
242.94	0.44154
242.98	0.44328
243.52	0.44503
243.77	0.44677
244.01	0.44852
248.35	0.45026
249.96	0.45201
250	0.45375
250	0.4555
250.09	0.45724
250.56	0.45899
251.99	0.46073
252	0.46248
252.64	0.46422
253.29	0.46597
253.42	0.46771
254.02	0.46946
255.33	0.4712
256.24	0.47295
256.95	0.47469
257.96	0.47644
258.02	0.47818
259.2	0.47993
259.68	0.48168
259.95	0.48342
260.01	0.48517
260.04	0.48691
260.43	0.48866
261.08	0.4904
261.8	0.49215
262.49	0.49389
262.54	0.49564
262.86	0.49738
263.06	0.49913
263.57	0.50087
263.78	0.50262
264.16	0.50436
264.58	0.50611
265.69	0.50785
266.91	0.5096
269.54	0.51134
269.91	0.51309
270.42	0.51483
271.44	0.51658
271.45	0.51832
271.46	0.52007
273.1	0.52182
273.61	0.52356
274.77	0.52531
274.87	0.52705
275.5	0.5288
275.52	0.53054
275.57	0.53229
276	0.53403
276.26	0.53578
277.6	0.53752
277.63	0.53927
278.42	0.54101
278.53	0.54276
279.42	0.5445
279.81	0.54625
279.92	0.54799
283.04	0.54974
283.15	0.55148
284.82	0.55323
284.95	0.55497
286.79	0.55672
286.83	0.55846
287.1	0.56021
287.28	0.56195
290.4	0.5637
290.45	0.56545
291.94	0.56719
294.54	0.56894
294.56	0.57068
297.15	0.57243
297.4	0.57417
298.35	0.57592
300.13	0.57766
300.94	0.57941
304.22	0.58115
305.84	0.5829
307.26	0.58464
307.64	0.58639
308.32	0.58813
309.98	0.58988
310.34	0.59162
313.65	0.59337
315.83	0.59511
317.52	0.59686
318.67	0.5986
319.97	0.60035
320.38	0.60209
322.38	0.60384
326.37	0.60558
328.52	0.60733
331.01	0.60908
331.08	0.61082
332.42	0.61257
332.59	0.61431
334.53	0.61606
335.3	0.6178
335.36	0.61955
335.81	0.62129
336.88	0.62304
337.42	0.62478
338.35	0.62653
338.55	0.62827
341.19	0.63002
341.52	0.63176
342.89	0.63351
345.13	0.63525
346.6	0.637
347.06	0.63874
348.64	0.64049
349.34	0.64223
351.53	0.64398
353.5	0.64572
353.68	0.64747
361.22	0.64921
361.95	0.65096
362.47	0.65271
362.48	0.65445
362.94	0.6562
368.68	0.65794
369.23	0.65969
372.97	0.66143
374.91	0.66318
376.55	0.66492
376.75	0.66667
377.92	0.66841
380.27	0.67016
381.77	0.6719
383.52	0.67365
383.77	0.67539
384.47	0.67714
386.02	0.67888
386.06	0.68063
387.15	0.68237
390.08	0.68412
395	0.68586
402.54	0.68761
404.34	0.68935
405.76	0.6911
417.32	0.69284
417.81	0.69459
418.59	0.69634
427.52	0.69808
430.92	0.69983
437.87	0.70157
438.82	0.70332
443.26	0.70506
447.02	0.70681
452.76	0.70855
457.47	0.7103
461.14	0.71204
463.88	0.71379
474.71	0.71553
476.51	0.71728
485.89	0.71902
493.39	0.72077
497.41	0.72251
509.07	0.72426
509.75	0.726
522.32	0.72775
524.44	0.72949
535.39	0.73124
540.89	0.73298
546.92	0.73473
555.71	0.73647
556.11	0.73822
556.43	0.73997
556.51	0.74171
557.34	0.74346
558.07	0.7452
558.17	0.74695
558.49	0.74869
559.25	0.75044
561	0.75218
561	0.75393
561.82	0.75567
562.96	0.75742
565.96	0.75916
571.57	0.76091
573.35	0.76265
574.39	0.7644
576.21	0.76614
583.37	0.76789
585.87	0.76963
587.42	0.77138
592.08	0.77312
593.42	0.77487
598.17	0.77661
600.84	0.77836
603.38	0.7801
605.29	0.78185
608.05	0.7836
610.85	0.78534
612.35	0.78709
612.47	0.78883
613.11	0.79058
615.99	0.79232
623.9	0.79407
630.06	0.79581
643.91	0.79756
653.25	0.7993
657.01	0.80105
665.23	0.80279
670.98	0.80454
678.51	0.80628
685.51	0.80803
699.95	0.80977
700.04	0.81152
709.01	0.81326
713.72	0.81501
714.91	0.81675
721.78	0.8185
726.36	0.82024
729.82	0.82199
738.22	0.82373
738.34	0.82548
746.39	0.82723
748.46	0.82897
753.73	0.83072
757.97	0.83246
761.79	0.83421
769.99	0.83595
770.33	0.8377
778.63	0.83944
781.22	0.84119
785.51	0.84293
791.69	0.84468
792.91	0.84642
796.43	0.84817
800.7	0.84991
802.78	0.85166
803.09	0.8534
804.77	0.85515
805	0.85689
806.2	0.85864
806.67	0.86387
806.92	0.86562
809.29	0.86736
811.57	0.86911
811.67	0.87086
815.28	0.8726
815.92	0.87435
819.47	0.87609
820.69	0.87784
821.99	0.87958
822.43	0.88133
823.96	0.88307
824.02	0.88482
825.66	0.88656
830.52	0.88831
830.88	0.89005
837.78	0.8918
839.9	0.89354
844.9	0.89529
850.1	0.89703
852.74	0.89878
859.2	0.90052
860.58	0.90227
869.14	0.90401
869.4	0.90576
877.96	0.9075
878.38	0.90925
885.38	0.91099
886.84	0.91274
887.72	0.91449
892.51	0.91623
893.88	0.91798
897.44	0.91972
899.54	0.92147
900.86	0.92321
905.67	0.92496
908.64	0.9267
910.57	0.92845
913.7	0.93019
914.42	0.93194
917.74	0.93368
919.54	0.93543
920.34	0.93717
921.09	0.93892
923.68	0.94066
924.81	0.94241
926.5	0.94415
928.22	0.9459
931	0.94764
931.37	0.94939
931.52	0.95113
935.65	0.95288
938.81	0.95462
941.61	0.95637
942	0.95812
942.52	0.95986
944.65	0.96161
946.67	0.96335
948.29	0.9651
948.81	0.96684
951.77	0.96859
961.8	0.97033
968.26	0.97208
974.52	0.97382
980.33	0.97557
984.75	0.97731
1034.6	0.97906
1042.8	0.9808
1052.2	0.98255
1058.6	0.98429
1065.6	0.98604
1080.5	0.98953
1086.5	0.99127
1472.1	0.99302
1477.2	0.99476
1481.1	0.99651
1481.9	0.99825
1483.8	1


==> figures/source/CDFs/DeterUrbanCDF.txt <==
3.0702	0
3.0702	0.00095238
4.4809	0.0019048
4.9282	0.0028571
5.6114	0.0038095
6.802	0.0047619
7.56	0.0057143
8.3431	0.0066667
9.1242	0.007619
10.881	0.0085714
12.379	0.0095238
14.724	0.010476
16.243	0.011429
17.785	0.012381
18.571	0.013333
20.146	0.014286
20.715	0.015238
21.138	0.019048
21.682	0.02
21.894	0.020952
22.318	0.021905
22.854	0.022857
23.073	0.027619
23.411	0.031429
23.76	0.032381
24.173	0.034286
24.794	0.035238
24.935	0.03619
25.291	0.037143
25.54	0.038095
26.058	0.039048
26.314	0.04
26.465	0.040952
26.827	0.041905
27.231	0.042857
27.596	0.044762
27.864	0.045714
28.366	0.046667
28.64	0.047619
29.416	0.048571
29.803	0.049524
29.939	0.050476
30.966	0.052381
31.929	0.053333
32.132	0.054286
32.526	0.055238
32.924	0.05619
33.695	0.057143
34.072	0.072381
34.093	0.074286
34.355	0.075238
34.455	0.089524
34.466	0.098095
34.844	0.1019
34.845	0.11048
34.864	0.11238
34.9	0.11714
35.23	0.12667
35.238	0.12762
35.308	0.13143
35.619	0.13619
35.668	0.14
36.005	0.14095
36.011	0.14476
36.034	0.14667
36.074	0.15048
36.393	0.16571
36.406	0.16762
36.436	0.16952
36.781	0.17524
36.784	0.19333
37.168	0.1981
37.175	0.2
37.558	0.20571
37.558	0.2219
37.952	0.22381
38.417	0.22476
40.654	0.22571
40.898	0.22667
41.433	0.22762
42.017	0.22857
42.392	0.22952
42.826	0.23048
42.838	0.23143
43.561	0.23238
43.722	0.23333
44.159	0.23619
44.19	0.23714
44.546	0.2381
44.624	0.24
44.63	0.24095
44.633	0.2419
44.669	0.24381
44.755	0.24476
44.84	0.24571
45.209	0.24667
45.669	0.24762
45.756	0.24857
45.856	0.24952
46.234	0.25048
47.253	0.25143
48.241	0.25238
49.29	0.25333
49.874	0.25619
50.28	0.25714
50.347	0.2581
50.573	0.25905
50.806	0.26571
50.818	0.26667
50.82	0.26762
51.044	0.26857
51.045	0.27714
51.275	0.2781
51.294	0.28
51.363	0.2819
51.511	0.28381
51.517	0.28667
51.753	0.29524
51.769	0.29714
51.872	0.2981
52	0.30095
52.032	0.3019
52.216	0.30381
52.245	0.30571
52.463	0.30667
52.464	0.32286
52.715	0.32381
52.787	0.32476
52.855	0.32571
52.917	0.32762
52.937	0.33048
53.177	0.33333
53.226	0.33429
53.34	0.33524
53.62	0.33619
53.632	0.3381
53.727	0.34
53.84	0.34095
53.948	0.3419
54.085	0.34286
54.089	0.34381
54.217	0.34476
54.231	0.34571
54.326	0.34667
54.329	0.34762
54.341	0.34857
54.459	0.34952
54.651	0.35048
54.73	0.35143
54.793	0.35238
54.801	0.35333
54.958	0.35429
54.995	0.35619
55.029	0.3581
55.034	0.35905
55.144	0.36
55.197	0.36095
55.262	0.3619
55.342	0.36286
55.458	0.36381
55.52	0.36476
55.637	0.36571
55.791	0.36667
55.967	0.36952
55.98	0.37048
55.984	0.37143
56.207	0.37238
56.466	0.37333
56.578	0.37429
56.606	0.37524
56.776	0.37619
56.975	0.37714
57.334	0.37905
57.439	0.38
57.471	0.3819
57.619	0.38286
57.66	0.38381
57.805	0.38571
57.831	0.38667
57.959	0.38762
58.961	0.38857
59.155	0.38952
59.322	0.39143
59.383	0.39238
59.585	0.39333
59.637	0.39429
60.042	0.40667
60.073	0.40762
60.309	0.41238
60.765	0.41333
61.034	0.41524
61.148	0.41619
62.037	0.41714
62.663	0.4181
62.767	0.41905
63.051	0.42
63.352	0.42095
64.075	0.4219
64.72	0.42286
64.812	0.42381
65.108	0.42571
65.567	0.42667
65.849	0.42762
66.219	0.42952
66.58	0.43048
66.65	0.43143
66.791	0.43238
67.082	0.43333
67.203	0.43429
67.95	0.44286
68.264	0.44381
68.385	0.44476
68.529	0.44571
68.697	0.45143
69.131	0.45238
69.912	0.45333
71.307	0.45429
71.327	0.45524
72.958	0.45619
73.757	0.45714
74.408	0.4581
75.227	0.45905
75.717	0.46
76.043	0.46095
76.375	0.4619
76.822	0.46286
77.207	0.46381
77.554	0.46476
77.77	0.46571
78.632	0.46667
79.003	0.46762
79.381	0.46857
79.765	0.46952
80.154	0.47048
80.501	0.47143
80.655	0.47238
81	0.48095
81.051	0.4819
81.124	0.48286
81.251	0.48381
81.381	0.48571
81.383	0.48762
81.453	0.48857
81.5	0.48952
81.882	0.49048
81.956	0.49238
82.161	0.49333
82.367	0.49429
82.459	0.49524
82.559	0.49714
83.035	0.4981
83.225	0.49905
88.617	0.5
89.619	0.50095
91.427	0.5019
93.065	0.50286
94.574	0.50381
94.609	0.50476
96.399	0.50571
97.262	0.50667
98.711	0.50762
99.868	0.50857
101.2	0.50952
101.21	0.51048
101.44	0.51143
101.51	0.51238
101.56	0.51333
101.91	0.51429
101.97	0.51524
102.03	0.51619
102.15	0.51714
102.16	0.5181
102.19	0.51905
102.38	0.52
103.79	0.52095
106.38	0.5219
108.95	0.52286
109.4	0.52381
111.06	0.52476
113.18	0.52571
114.6	0.52667
116.28	0.52762
116.74	0.52857
116.99	0.52952
117.25	0.53048
117.71	0.53143
118.89	0.53238
121.04	0.53333
123.66	0.53429
125	0.53524
125.83	0.53619
128.46	0.53714
131.09	0.5381
133.81	0.53905
134.17	0.54
138.44	0.54095
142.7	0.5419
143.27	0.54286
148.28	0.54381
152.07	0.54476
153.13	0.54571
157.26	0.54667
161.1	0.54762
161.26	0.54857
164.94	0.54952
169.37	0.55048
169.79	0.55143
174.54	0.55238
178.63	0.55333
180.6	0.55429
187.11	0.55524
188.69	0.55619
193.49	0.55714
196.05	0.5581
200.33	0.55905
202.34	0.56
206.16	0.56095
207.17	0.5619
208.99	0.56286
209.87	0.56381
211.08	0.56476
213.77	0.56571
214.02	0.56667
214.03	0.56762
214.78	0.56857
215.29	0.56952
216.65	0.57048
218.01	0.57143
218.58	0.57238
218.61	0.57333
219.75	0.57429
220.34	0.57524
221.31	0.57619
222.33	0.57714
223.09	0.5781
223.94	0.57905
223.96	0.58
224.91	0.58095
225.34	0.5819
226.69	0.58286
226.7	0.58381
228.07	0.58476
229.19	0.58571
229.69	0.58667
232.28	0.58762
232.64	0.58857
233.48	0.58952
236.3	0.59048
238.79	0.59143
239.79	0.59238
239.94	0.59333
242.43	0.59429
245.32	0.59524
247.23	0.59619
248.02	0.59714
251.79	0.5981
254.66	0.59905
254.8	0.6
258.31	0.60095
260.17	0.6019
261.99	0.60286
266.04	0.60381
267.35	0.60476
270.16	0.60571
273.65	0.60667
275.77	0.60762
276.68	0.60857
279.95	0.60952
283.85	0.61048
285.02	0.61143
290.51	0.61238
291.19	0.61333
296.15	0.61429
297.77	0.61524
300.6	0.61619
302.81	0.61714
305	0.6181
307.47	0.61905
309.87	0.62
311.77	0.62095
314.83	0.6219
316.81	0.62286
320.44	0.62381
322.65	0.62476
326.24	0.62571
328.5	0.62667
332.07	0.62762
334.7	0.62857
338.43	0.62952
340.15	0.63048
344.37	0.63143
345.18	0.63238
350.19	0.63333
350.27	0.63429
355.16	0.63524
355.69	0.63619
360.58	0.63714
361.63	0.6381
365.61	0.63905
367.57	0.64
371.03	0.64095
373.08	0.6419
375.69	0.64286
378.12	0.64381
379.95	0.64476
382.65	0.64571
383.83	0.64667
387.22	0.64762
388.1	0.64857
390.74	0.64952
392.78	0.65048
394.29	0.65143
396.84	0.65238
397.85	0.65333
399.94	0.65429
402.51	0.65524
403.72	0.65619
405.69	0.65714
407.49	0.6581
407.52	0.65905
407.56	0.66
407.79	0.66095
407.92	0.6619
408.28	0.66286
408.65	0.66381
408.8	0.66476
408.89	0.66571
409.27	0.66667
409.7	0.66762
409.91	0.66857
410.08	0.66952
410.16	0.67048
411.82	0.67143
412.69	0.67238
413.9	0.67333
415.52	0.67429
415.66	0.67524
416.57	0.67619
420.13	0.67714
421.06	0.6781
422.84	0.67905
425.16	0.68
425.62	0.68095
429.69	0.6819
430.34	0.68286
431.33	0.68381
435.09	0.68476
436.58	0.68571
437.34	0.68667
439.48	0.68762
441.93	0.68857
443.49	0.68952
443.77	0.69048
448.22	0.69143
449.53	0.69238
450.09	0.69333
452.72	0.69429
456.32	0.69524
457.29	0.69619
458.59	0.69714
460.68	0.6981
461.53	0.69905
463.98	0.7
466.22	0.70095
466.71	0.7019
469.36	0.70286
469.41	0.70381
470.83	0.70476
471.19	0.70571
472.15	0.70667
472.3	0.70762
472.59	0.70857
472.66	0.70952
472.89	0.71048
474.52	0.71143
474.86	0.71238
474.97	0.71333
476.94	0.71429
477.57	0.71524
477.61	0.71619
477.65	0.71714
478.02	0.7181
479.06	0.71905
479.55	0.72
480.24	0.72095
480.43	0.7219
480.55	0.72286
481.09	0.72381
481.31	0.72476
481.38	0.72571
481.44	0.72667
481.6	0.72762
481.7	0.72857
481.95	0.72952
481.99	0.73048
482.07	0.73143
482.15	0.73238
482.19	0.73333
482.48	0.73429
482.68	0.73524
482.81	0.73619
482.95	0.73714
483.22	0.7381
483.35	0.73905
483.46	0.74
483.57	0.74095
483.85	0.7419
484.12	0.74286
484.21	0.74381
484.44	0.74571
484.82	0.74667
484.88	0.74762
484.94	0.74857
485.02	0.74952
485.22	0.75048
485.42	0.75143
485.43	0.75238
485.71	0.75333
485.77	0.75429
485.93	0.75524
486.68	0.75619
486.78	0.75714
488.93	0.7581
488.94	0.75905
488.97	0.76
491.08	0.76095
491.57	0.7619
493.57	0.76286
494.21	0.76381
495.8	0.76476
497.36	0.76571
498.9	0.76667
499.13	0.76762
499.3	0.76857
502.6	0.76952
502.63	0.77048
502.74	0.77143
504.3	0.77238
505.57	0.77333
505.75	0.77429
506	0.77524
507.26	0.77619
508.03	0.77714
509.45	0.7781
510.35	0.77905
511.1	0.78
512.51	0.78095
513.31	0.7819
513.6	0.78286
513.61	0.78381
513.7	0.78476
514.11	0.78571
514.16	0.78667
514.59	0.78762
515.06	0.78857
515.11	0.78952
515.41	0.79048
515.56	0.79143
515.79	0.79238
516.4	0.79333
517.37	0.79429
519.38	0.79524
521.31	0.79619
522.47	0.79714
525.66	0.7981
528.97	0.79905
529.95	0.8
533.61	0.80095
538.12	0.8019
538.4	0.80286
542.82	0.80381
546.75	0.80476
548.73	0.80571
554.96	0.80667
555.5	0.80762
561.49	0.80857
564.36	0.80952
569.55	0.81048
572.76	0.81143
577.23	0.81238
580.73	0.81333
584.26	0.81429
589.02	0.81524
592	0.81619
596.87	0.81714
599.42	0.8181
604.39	0.81905
606.99	0.82
611.23	0.82095
614.08	0.8219
617.18	0.82286
619.83	0.82381
622.79	0.82476
626.03	0.82571
628.4	0.82667
632.77	0.82762
634.47	0.82857
638.14	0.82952
640.41	0.83048
643.96	0.83143
646.48	0.83238
651.55	0.83333
652.43	0.83429
657.09	0.83524
658.38	0.83619
662.33	0.83714
663.87	0.8381
669.62	0.83905
669.77	0.84
674.33	0.84095
676.39	0.8419
678.71	0.84286
682.3	0.84381
683.18	0.84476
685.77	0.84571
687.79	0.84667
688.83	0.84762
689.24	0.84857
690.02	0.84952
690.35	0.85048
690.68	0.85143
690.81	0.85333
691.14	0.85429
691.47	0.85524
691.8	0.85619
692.58	0.85714
693.58	0.8581
694.57	0.85905
694.9	0.86
695.15	0.86095
695.35	0.8619
695.48	0.86286
695.69	0.86381
696.14	0.86476
696.92	0.86571
697.29	0.86667
697.42	0.86762
697.62	0.86857
697.71	0.86952
697.87	0.87048
697.98	0.87143
698.08	0.87238
698.41	0.87333
698.53	0.87429
698.62	0.87524
698.74	0.87619
698.86	0.87714
699.07	0.8781
699.32	0.87905
700.23	0.88
700.83	0.88095
701.34	0.8819
702.71	0.88286
703.95	0.88381
704.26	0.88476
706.35	0.88571
706.43	0.88667
708.71	0.88762
709.19	0.88857
711.85	0.88952
712.81	0.89048
715.32	0.89143
716.25	0.89238
719.24	0.89333
721.41	0.89429
723.62	0.89524
728.12	0.89619
728.92	0.89714
734.09	0.8981
736.01	0.89905
738.93	0.9
744.75	0.90095
745.6	0.9019
750.04	0.90286
756.13	0.90381
756.39	0.90476
762.35	0.90571
767.79	0.90667
768.63	0.90762
775.04	0.90857
780.55	0.90952
781.92	0.91048
789.12	0.91143
794.23	0.91238
795.85	0.91333
803.05	0.91429
807.09	0.91524
809.79	0.91619
816.99	0.91714
819.9	0.9181
824.48	0.91905
831.96	0.92
832.78	0.92095
839.49	0.9219
845.5	0.92286
847.16	0.92381
854.36	0.92476
857.2	0.92571
862.35	0.92667
869.49	0.92762
870.49	0.92857
878.48	0.92952
882.37	0.93048
887.57	0.93143
894.8	0.93238
896.5	0.93333
906.21	0.93429
906.25	0.93524
915.45	0.93619
917.45	0.93714
925.8	0.9381
928.43	0.93905
935.83	0.94
938.16	0.94095
945.86	0.9419
947.65	0.94286
955.26	0.94381
956.39	0.94476
964.5	0.94571
965.15	0.94667
971.87	0.94762
972.96	0.94857
978.6	0.94952
981.43	0.95048
984.05	0.95143
988.21	0.95238
989.43	0.95333
990.82	0.95429
993.94	0.95524
996.01	0.95619
996.29	0.95714
997.87	0.9581
999	0.95905
999.18	0.96
999.31	0.96095
999.48	0.9619
999.55	0.96286
999.58	0.96381
999.85	0.96476
999.99	0.96571
1000.2	0.96667
1000.2	0.96762
1000.3	0.96857
1000.4	0.96952
1000.5	0.97048
1000.5	0.97143
1000.6	0.97238
1000.6	0.97333
1000.8	0.97429
1000.8	0.97524
1001.2	0.97619
1001.2	0.97714
1001.3	0.97905
1001.3	0.98
1001.4	0.98095
1001.5	0.9819
1001.7	0.98381
1001.7	0.98571
1001.9	0.98667
1002.1	0.98762
1002.4	0.98857
1002.6	0.98952
1002.6	0.99048
1003	0.99143
1003.2	0.99238
1003.3	0.99333
1003.3	0.99429
1003.4	0.99524
1003.4	0.99619
1004.3	0.99714
1004.3	0.9981
1006	0.99905
1006.2	1


==> figures/source/CDFs/GoogleRuralCDF.txt <==
71.864	0
71.864	0.0017452
80.295	0.0034904
87.18	0.0052356
93.3	0.0069808
97.865	0.008726
102.09	0.010471
104.88	0.012216
106.81	0.013962
106.89	0.015707
108.46	0.017452
108.82	0.022688
109.25	0.024433
111.54	0.026178
113.83	0.027923
117.58	0.029668
122.67	0.031414
127.24	0.033159
132.25	0.034904
136.07	0.036649
136.94	0.038394
137	0.04014
137.55	0.041885
139.25	0.04363
139.53	0.045375
139.68	0.04712
141.6	0.048866
144.1	0.050611
145.19	0.052356
146.23	0.054101
147.47	0.055846
153.31	0.057592
154.02	0.059337
155.29	0.061082
158.76	0.062827
161.81	0.064572
163.56	0.066318
165.14	0.068063
170.78	0.069808
173.65	0.071553
173.8	0.073298
179.37	0.075044
181.04	0.076789
183.56	0.078534
189.14	0.080279
189.16	0.082024
194.12	0.08377
197.23	0.085515
198.55	0.08726
206.52	0.089005
206.81	0.09075
209.89	0.092496
215.68	0.094241
217.83	0.095986
220.52	0.097731
223.52	0.099476
224.26	0.10122
230.32	0.10297
230.82	0.10471
232.24	0.10646
234.54	0.1082
234.63	0.10995
234.65	0.11169
235.19	0.11344
237.7	0.11518
241.32	0.11693
241.43	0.11867
241.59	0.12216
243.24	0.12391
243.57	0.12565
244.26	0.1274
245.27	0.12914
245.54	0.13089
246.1	0.13264
246.43	0.13438
246.49	0.13613
246.62	0.13787
246.72	0.13962
246.82	0.14136
248.78	0.14311
250.18	0.14485
251.14	0.1466
251.17	0.14834
251.28	0.15009
252.09	0.15183
253.37	0.15358
253.7	0.15532
254.28	0.15707
254.65	0.15881
254.81	0.16056
256.79	0.1623
259.28	0.16405
260.19	0.16579
260.61	0.16754
262.23	0.16928
262.42	0.17103
263.55	0.17277
263.94	0.17452
264.79	0.17627
265.5	0.17801
266.22	0.17976
267.02	0.1815
268.8	0.18325
268.82	0.18499
269.96	0.18674
269.99	0.18848
270.19	0.19023
270.39	0.19197
271.22	0.19372
272.72	0.19546
273.17	0.19721
273.77	0.19895
274.82	0.2007
276.79	0.20244
278.01	0.20419
278.97	0.20593
279.43	0.20768
279.76	0.20942
283	0.21117
284.46	0.21291
285.66	0.21466
285.83	0.2164
286.67	0.21815
286.98	0.2199
288	0.22164
291.07	0.22339
292.06	0.22513
293.49	0.22688
293.83	0.22862
297.38	0.23037
297.7	0.23211
298.1	0.23386
301.48	0.2356
303.41	0.23735
304.62	0.23909
304.88	0.24084
306.33	0.24258
306.46	0.24433
306.48	0.24607
308.56	0.24782
308.99	0.24956
309.95	0.25131
310.25	0.25305
311.39	0.2548
313.72	0.25654
315.51	0.25829
316.28	0.26003
316.33	0.26178
316.79	0.26353
317.26	0.26527
320.84	0.26702
321.43	0.26876
321.75	0.27051
322.25	0.27225
325.28	0.274
325.51	0.27574
325.84	0.27749
326.1	0.27923
327.16	0.28098
327.8	0.28272
328.12	0.28447
330.69	0.28621
331.36	0.28796
331.84	0.2897
332.78	0.29145
332.78	0.29319
332.93	0.29494
333.41	0.29668
335.49	0.29843
336.96	0.30017
337.59	0.30192
342.08	0.30366
342.72	0.30541
344.46	0.30716
345.43	0.3089
348.9	0.31065
349.76	0.31239
353.62	0.31414
354.66	0.31588
354.97	0.31763
359.65	0.31937
362.17	0.32112
364.32	0.32286
365.02	0.32461
366.34	0.32635
371.98	0.3281
374.63	0.32984
375.7	0.33159
377.42	0.33333
378.89	0.33508
382.36	0.33682
386.71	0.33857
388.15	0.34031
389.44	0.34206
391.12	0.3438
397.45	0.34555
400.96	0.34729
405.86	0.34904
409.77	0.35079
412.73	0.35253
420.6	0.35428
421.39	0.35602
425.9	0.35777
431.74	0.35951
435.09	0.36126
437.5	0.363
444.55	0.36475
446.4	0.36649
450.98	0.36824
456.75	0.36998
458.73	0.37173
465.01	0.37347
469.67	0.37522
473.04	0.37696
473.74	0.37871
477.9	0.38045
481.43	0.3822
482.87	0.38394
487.75	0.38569
489.01	0.38743
490.24	0.38918
492.39	0.39092
495.17	0.39267
501.87	0.39442
502.68	0.39616
503.07	0.39791
504.35	0.39965
511.31	0.4014
512.34	0.40314
516.79	0.40489
519.23	0.40663
524.57	0.40838
526.38	0.41012
530.74	0.41187
534.32	0.41361
534.45	0.41536
536.32	0.4171
536.71	0.41885
537.53	0.42059
540.13	0.42234
541.07	0.42408
542.33	0.42583
542.79	0.42757
543.15	0.42932
544.41	0.43106
545.07	0.43281
547.19	0.43455
547.57	0.4363
550.92	0.43805
551.75	0.43979
551.97	0.44154
554.36	0.44328
557.03	0.44503
558.64	0.44677
559.7	0.44852
560.21	0.45026
566.63	0.45201
569.87	0.45375
574.39	0.4555
576.29	0.45724
577.66	0.45899
584.14	0.46073
588.14	0.46248
588.37	0.46422
591.65	0.46597
598.16	0.46771
600.02	0.46946
601.04	0.4712
606.05	0.47295
609.73	0.47469
613.53	0.47644
614.4	0.47818
620.84	0.47993
621.14	0.48168
627.62	0.48342
628.12	0.48517
634.53	0.48691
634.64	0.48866
641.63	0.4904
643.17	0.49215
644.81	0.49389
648.95	0.49564
656.07	0.49738
656.2	0.49913
656.54	0.50087
664.61	0.50262
667.67	0.50436
668.72	0.50611
674.64	0.50785
679.17	0.5096
679.96	0.51134
684.51	0.51309
689.36	0.51483
692.7	0.51658
693.82	0.51832
699.79	0.52007
703.2	0.52182
703.4	0.52356
709.84	0.52531
711.68	0.52705
715.21	0.5288
719.18	0.53054
719.52	0.53229
727.06	0.53403
728.14	0.53578
731.46	0.53752
736.9	0.53927
738.33	0.54101
741.03	0.54276
746.97	0.5445
750.36	0.54625
752.55	0.54799
759.41	0.54974
762	0.55148
764.5	0.55323
771.86	0.55497
772.19	0.55672
776.57	0.55846
777.75	0.56021
781.99	0.56195
784.1	0.5637
787.25	0.56545
788.08	0.56719
790.7	0.56894
797.75	0.57068
798.06	0.57243
799.87	0.57417
806.85	0.57592
808.18	0.57766
811.97	0.57941
814.19	0.58115
816.59	0.5829
817.46	0.58464
824.16	0.58639
825.7	0.58813
829.99	0.58988
830.42	0.59162
834.79	0.59337
835.99	0.59511
841.9	0.59686
845	0.5986
846.88	0.60035
849.84	0.60209
850.57	0.60384
852.72	0.60558
856.47	0.60733
859.35	0.60908
861.55	0.61082
862.12	0.61257
863.45	0.61431
864.09	0.61606
864.38	0.6178
864.65	0.61955
875.05	0.62129
881.84	0.62304
881.99	0.62478
889.29	0.62653
897.12	0.62827
897.54	0.63002
904.8	0.63176
912.31	0.63351
919.24	0.63525
926.64	0.637
934.42	0.63874
940.22	0.64049
948.2	0.64223
952.9	0.64398
955.71	0.64572
962.16	0.64747
967.08	0.64921
972.02	0.65096
980.1	0.65271
982.87	0.65445
991.88	0.6562
998.42	0.65794
999.99	0.65969
1011	0.66143
1014.7	0.66318
1026.2	0.66492
1031	0.66667
1033.5	0.66841
1045.5	0.67016
1048.8	0.6719
1061.3	0.67365
1077.7	0.67539
1091.1	0.67714
1105.1	0.67888
1115.4	0.68063
1120.7	0.68237
1124	0.68412
1127.2	0.68586
1127.6	0.68761
1132.5	0.68935
1136.6	0.6911
1138.6	0.69284
1142.3	0.69459
1148.8	0.69634
1150.4	0.69808
1155.9	0.69983
1161.5	0.70157
1162.6	0.70332
1167.5	0.70506
1174.4	0.70681
1175.6	0.70855
1180.3	0.7103
1189	0.71204
1189.1	0.71379
1197	0.71553
1203	0.71728
1215.3	0.71902
1229.1	0.72077
1242.7	0.72251
1254.4	0.72426
1262.3	0.726
1267.6	0.72775
1275.2	0.72949
1281.1	0.73124
1281.3	0.73298
1283.5	0.73473
1284.4	0.73647
2310.4	0.73822
2323.3	0.73997
2334	0.74171
2345.1	0.74346
2353.9	0.7452
2364.4	0.74695
2372.3	0.74869
2379.9	0.75044
2388	0.75218
2396.2	0.75393
2401.6	0.75567
2408.4	0.75742
2412.9	0.75916
2416	0.76091
2420.2	0.76265
2424	0.7644
2427	0.76614
2429.2	0.76789
2431.9	0.76963
2435.1	0.77138
2438.2	0.77312
2441.9	0.77487
2444.1	0.77661
2448.6	0.77836
2451.4	0.7801
2456.8	0.78185
2460.6	0.7836
2462.7	0.78534
2463.6	0.78709
2467.1	0.78883
2470.3	0.79058
2471.1	0.79232
2477.1	0.79407
2478.3	0.79581
2482.2	0.79756
2485.6	0.7993
2488.5	0.80105
2492.5	0.80279
2497.3	0.80454
2498.9	0.80628
2501.9	0.80803
2503.3	0.80977
2505.4	0.81152
2506.2	0.81326
2507.4	0.81501
2548.5	0.81675
2552.4	0.8185
2555.3	0.82024
2559.1	0.82199
2565.1	0.82373
2569.1	0.82548
2574.3	0.82723
2579.2	0.82897
2579.6	0.83246
2579.8	0.83944
2580.1	0.84119
2587.2	0.84293
2587.3	0.84468
2587.7	0.84642
2592	0.84817
2594.2	0.84991
2595.2	0.85166
2598.2	0.8534
2600	0.85515
2602.2	0.85689
2605.6	0.85864
2606.4	0.86038
2608.9	0.86213
2612.3	0.86387
2613.6	0.86562
2617.1	0.86736
2618.7	0.86911
2620.8	0.87086
2624.6	0.8726
2625.7	0.87435
2628.6	0.87609
2632	0.87784
2633.1	0.87958
2634.6	0.88133
2636.9	0.88307
2639.4	0.88482
2642.1	0.88656
2645.9	0.88831
2646.6	0.89005
2653.6	0.8918
2653.7	0.89354
2660.5	0.89529
2662.2	0.89703
2671.6	0.89878
2679.6	0.90052
2687.1	0.90227
2698	0.90401
2699.5	0.90576
2700.9	0.9075
2700.9	0.90925
2701.5	0.91099
2701.9	0.91274
2702.9	0.91449
2703.2	0.91623
2706	0.91798
2706.7	0.91972
2708.5	0.92147
2709	0.92321
2710.5	0.92496
2712.9	0.9267
2715.6	0.92845
2717	0.93019
2721.9	0.93194
2722.5	0.93368
2723.3	0.93543
2730.4	0.93717
2733.6	0.93892
2737.3	0.94066
2745.3	0.94241
2747.2	0.94415
2754.8	0.9459
2760.8	0.94764
2763.5	0.94939
2773.9	0.95113
2775.7	0.95288
2789.3	0.95462
2803.9	0.95637
2818.9	0.95812
2834	0.95986
2847.2	0.96161
2861.5	0.96335
2875.4	0.9651
2890.8	0.96684
2907	0.96859
3451.1	0.97033
3453.7	0.97208
3456.2	0.97382
3461.3	0.97557
3466.1	0.97731
4015.1	0.97906
4023.2	0.9808
4032.5	0.98255
4038.8	0.98429
4045.5	0.98604
4059.6	0.98953
4065.2	0.99127
4069.9	0.99302
4076.3	0.99476
4081.5	0.99651
4083.4	0.99825
4086.4	1


==> figures/source/CDFs/GoogleUrbanCDF.txt <==
4.0721	0
4.0721	0.00084388
5.3042	0.0016878
8.6886	0.0025316
9.5979	0.0033755
13.838	0.0042194
14.51	0.0050633
17.572	0.0059072
21.661	0.0067511
22.198	0.0075949
26.295	0.0084388
27.837	0.0092827
30.544	0.010127
34.139	0.01097
35.69	0.011814
36.641	0.012658
40.087	0.013502
43.345	0.014346
43.715	0.01519
44.023	0.016034
44.888	0.016878
44.984	0.017722
47.353	0.018565
47.751	0.019409
47.912	0.020253
50.214	0.021097
51.104	0.021941
51.254	0.022785
52.843	0.023629
52.919	0.024473
55.182	0.025316
56.83	0.02616
58.17	0.027004
59.241	0.027848
59.358	0.028692
59.9	0.029536
59.954	0.03038
61.15	0.031224
61.767	0.032068
63.633	0.032911
64.965	0.033755
65.275	0.034599
65.77	0.035443
65.778	0.036287
65.832	0.037131
66.044	0.037975
66.067	0.038819
66.414	0.039662
66.623	0.040506
68.151	0.04135
68.645	0.042194
69.438	0.043038
69.667	0.043882
70.621	0.044726
72.269	0.04557
73.416	0.046414
73.51	0.047257
74.259	0.048101
74.943	0.048945
75.103	0.049789
75.23	0.050633
75.311	0.051477
76.548	0.052321
77.136	0.053165
78.932	0.054008
79.13	0.054852
81.647	0.055696
83.574	0.05654
84.591	0.057384
86.402	0.058228
86.912	0.059072
87.942	0.059916
88.936	0.060759
89.384	0.061603
89.809	0.062447
89.978	0.063291
91.08	0.064135
93.078	0.064979
93.255	0.065823
96.117	0.066667
96.374	0.067511
97.363	0.068354
99.368	0.069198
101.91	0.070042
102.22	0.070886
102.91	0.07173
103.23	0.072574
104.44	0.073418
104.8	0.074262
109.49	0.075105
110.15	0.075949
110.31	0.076793
111.42	0.077637
113.63	0.078481
113.92	0.079325
115.84	0.080169
116.74	0.081013
117.14	0.081857
117.78	0.0827
117.9	0.083544
118.75	0.084388
118.77	0.085232
119.38	0.086076
120.55	0.08692
121.34	0.087764
121.46	0.088608
121.52	0.089451
121.9	0.090295
122.48	0.091139
122.7	0.091983
122.91	0.092827
123.33	0.093671
124	0.094515
124.27	0.095359
124.58	0.096203
124.97	0.097046
125.67	0.09789
126.06	0.098734
126.56	0.099578
126.59	0.10042
126.78	0.10127
127.01	0.10211
127.24	0.10295
129.45	0.1038
129.52	0.10464
130.51	0.10549
130.98	0.10633
132.62	0.10717
134.98	0.10802
137.75	0.10886
137.83	0.1097
137.83	0.11055
138.3	0.11139
139.5	0.11224
140.06	0.11308
140.75	0.11392
141.16	0.11477
144.64	0.11561
144.65	0.11646
145.29	0.1173
146.28	0.11814
147.41	0.11899
148.86	0.11983
150.2	0.12068
151.52	0.12152
151.55	0.12236
151.88	0.12321
153.1	0.12405
156.1	0.12489
156.75	0.12574
157.73	0.12658
158.3	0.12743
158.95	0.12827
158.95	0.12911
159.42	0.12996
161.1	0.1308
161.82	0.13165
164.5	0.13249
164.79	0.13333
165.67	0.13418
166.61	0.13502
166.98	0.13586
168.06	0.13671
168.15	0.13755
168.74	0.1384
170.77	0.13924
172.45	0.14008
173.1	0.14093
173.16	0.14177
175.64	0.14262
177.23	0.14346
177.42	0.1443
178.05	0.14515
178.71	0.14599
179.04	0.14684
179.72	0.14768
180.01	0.14852
180.29	0.14937
180.65	0.15021
183.52	0.15105
184.09	0.1519
184.36	0.15274
184.52	0.15359
184.59	0.15443
184.68	0.15527
184.75	0.15612
184.78	0.15696
184.89	0.15781
185.52	0.15865
185.74	0.15949
186.6	0.16034
186.89	0.16118
188.14	0.16203
188.65	0.16287
189.28	0.16371
189.5	0.16456
190.49	0.1654
190.6	0.16624
190.84	0.16709
190.86	0.16793
191.51	0.16878
191.83	0.16962
192.05	0.17046
193	0.17131
193.61	0.17215
193.63	0.173
193.95	0.17384
194.17	0.17468
194.21	0.17553
194.23	0.17637
194.24	0.17722
194.43	0.17806
194.64	0.1789
194.73	0.18059
194.9	0.18143
195.52	0.18228
195.91	0.18312
196.14	0.18397
196.41	0.18481
196.57	0.18565
196.62	0.1865
196.87	0.18734
197.04	0.18819
197.12	0.18903
197.14	0.18987
197.41	0.19072
197.69	0.19241
197.77	0.19325
197.88	0.19409
197.89	0.19494
197.97	0.19578
198.32	0.19662
198.54	0.19747
198.65	0.19831
199.12	0.19916
199.63	0.2
199.71	0.20084
199.71	0.20169
199.88	0.20253
200.52	0.20338
200.79	0.20422
200.8	0.20591
200.91	0.20675
200.92	0.20759
201.55	0.20844
201.76	0.20928
202.2	0.21013
202.29	0.21097
202.36	0.21181
202.74	0.21266
202.96	0.2135
203.13	0.21435
203.69	0.21519
204.09	0.21603
204.19	0.21688
205.36	0.21772
205.59	0.21857
205.77	0.21941
205.92	0.22025
206.03	0.2211
207.56	0.22194
207.81	0.22278
208	0.22363
208.07	0.22447
208.32	0.22532
208.56	0.22616
208.86	0.227
209.16	0.22785
209.5	0.22869
209.57	0.22954
209.65	0.23038
209.75	0.23122
210.38	0.23207
210.47	0.23291
210.59	0.23376
211.58	0.2346
211.92	0.23544
211.95	0.23629
212.07	0.23713
212.09	0.23882
212.24	0.23966
212.26	0.24051
212.42	0.24135
212.65	0.24219
212.82	0.24304
213.26	0.24388
213.3	0.24473
213.4	0.24557
213.46	0.24641
213.48	0.24726
213.79	0.2481
214.03	0.24895
214.07	0.24979
214.19	0.25063
214.3	0.25148
214.63	0.25232
214.93	0.25316
214.97	0.25401
214.99	0.25485
215.09	0.25654
215.24	0.25738
215.39	0.25823
215.41	0.25992
215.46	0.26076
215.46	0.2616
215.56	0.26245
215.69	0.26329
215.82	0.26414
215.87	0.26498
216.06	0.26582
216.45	0.26667
217.02	0.26751
217.09	0.26835
218.05	0.2692
218.06	0.27004
218.17	0.27089
218.45	0.27173
218.56	0.27257
218.59	0.27342
219.3	0.27426
219.6	0.27511
219.88	0.27595
220	0.27679
220.14	0.27764
220.42	0.27848
220.52	0.27932
220.88	0.28017
220.96	0.28101
221.28	0.28186
221.3	0.2827
221.61	0.28354
222.13	0.28439
222.33	0.28608
222.86	0.28692
223.16	0.28776
223.48	0.28861
223.58	0.28945
223.86	0.2903
224.36	0.29114
224.68	0.29198
225.04	0.29283
225.13	0.29367
225.86	0.29451
226.04	0.29536
226.14	0.2962
226.29	0.29705
226.3	0.29789
226.82	0.29873
227.14	0.29958
227.3	0.30042
227.41	0.30127
227.54	0.30211
228.15	0.30295
228.26	0.3038
228.34	0.30464
228.65	0.30633
228.85	0.30717
229.3	0.30802
229.74	0.30886
230.21	0.3097
230.26	0.31055
230.54	0.31139
231.27	0.31224
231.37	0.31308
231.47	0.31392
231.83	0.31477
231.94	0.31561
232.18	0.31646
232.43	0.3173
233.01	0.31814
234.1	0.31899
234.74	0.32068
234.88	0.32152
235.2	0.32236
235.29	0.32405
235.54	0.32489
235.89	0.32574
236.45	0.32743
236.9	0.32827
237.03	0.32911
237.43	0.32996
237.61	0.3308
237.72	0.33165
238.57	0.33249
239.03	0.33333
239.31	0.33418
239.95	0.33502
240.79	0.33586
240.93	0.33671
241.11	0.33755
241.28	0.3384
241.6	0.33924
242.3	0.34093
243.29	0.34177
243.76	0.34262
243.91	0.34346
244.34	0.3443
245.05	0.34599
245.1	0.34684
245.82	0.34768
246.31	0.34852
246.34	0.34937
246.36	0.35021
246.45	0.35105
246.49	0.3519
247.61	0.35274
247.63	0.35359
247.8	0.35443
247.89	0.35527
249.24	0.35612
249.34	0.35696
250.54	0.35781
251.21	0.35865
252.19	0.35949
253.47	0.36034
254.09	0.36118
254.22	0.36203
255.5	0.36287
256.14	0.36371
257.47	0.36456
257.56	0.3654
257.97	0.36624
259.27	0.36709
259.99	0.36793
260.68	0.36878
262.17	0.36962
262.35	0.37046
262.55	0.37131
262.61	0.37215
262.65	0.373
264.57	0.37384
264.72	0.37468
265	0.37553
265.39	0.37637
266.57	0.37722
266.75	0.37806
267.98	0.3789
268.16	0.37975
269.17	0.38059
270.84	0.38143
271.16	0.38228
271.18	0.38312
271.26	0.38397
272.16	0.38481
272.29	0.38565
272.51	0.3865
272.98	0.38734
273.65	0.38819
275.44	0.38903
275.68	0.38987
275.84	0.39072
276.75	0.39156
276.95	0.39241
277.61	0.39325
279.06	0.39409
279.51	0.39494
279.58	0.39578
279.72	0.39662
280.78	0.39747
281.17	0.39831
281.45	0.39916
283.1	0.4
283.1	0.40084
284.56	0.40169
285	0.40253
285.57	0.40338
286.21	0.40422
286.4	0.40506
286.87	0.40591
287.58	0.40675
288.39	0.40759
288.48	0.40844
290.51	0.40928
290.9	0.41013
291.26	0.41097
291.73	0.41181
292.69	0.41266
293.16	0.4135
293.76	0.41435
295.28	0.41519
297.12	0.41603
298.14	0.41688
299.05	0.41772
299.39	0.41857
299.92	0.41941
300.43	0.42025
300.47	0.4211
300.83	0.42194
301.82	0.42278
303.66	0.42363
304.34	0.42447
305.04	0.42532
306.26	0.42616
306.46	0.427
306.94	0.42785
307	0.42869
307.43	0.42954
307.9	0.43038
308.42	0.43122
309.52	0.43207
311.35	0.43291
311.69	0.43376
311.88	0.4346
313.09	0.43544
313.16	0.43629
315.03	0.43797
315.46	0.43882
315.67	0.43966
316.22	0.44051
316.84	0.44135
318.53	0.44219
319.62	0.44304
320.78	0.44388
320.79	0.44473
320.86	0.44557
321.45	0.44641
321.75	0.44726
324.29	0.4481
325.43	0.44895
325.76	0.44979
325.91	0.45063
327.29	0.45148
329.48	0.45232
329.59	0.45316
330.52	0.45401
330.75	0.45485
330.8	0.4557
331.17	0.45654
332.11	0.45738
332.73	0.45823
333.35	0.45907
335.24	0.45992
336.19	0.46076
336.67	0.4616
337.53	0.46245
338.77	0.46329
338.83	0.46414
339.5	0.46498
340.08	0.46582
340.71	0.46667
340.92	0.46751
341.13	0.46835
342.33	0.4692
342.83	0.47004
343.74	0.47089
345.86	0.47173
346.43	0.47257
346.64	0.47342
347.15	0.47426
349.77	0.47511
350.32	0.47595
352.54	0.47679
354.19	0.47764
355.93	0.47848
356.22	0.47932
357.69	0.48017
359.05	0.48101
360.56	0.48186
361.15	0.4827
361.93	0.48354
363.92	0.48439
364.96	0.48523
365.45	0.48608
365.83	0.48692
367.31	0.48776
368.64	0.48861
369.67	0.48945
370.33	0.4903
370.44	0.49114
371.93	0.49198
372.28	0.49283
373.06	0.49367
373.18	0.49451
373.54	0.49536
373.63	0.4962
373.79	0.49705
373.88	0.49789
374.04	0.49873
374.34	0.49958
374.58	0.50042
375.69	0.50127
375.9	0.50211
376.13	0.50295
376.35	0.5038
379.53	0.50464
382.62	0.50549
387.84	0.50633
388.22	0.50717
388.94	0.50802
389.53	0.50886
390.54	0.5097
396.47	0.51055
397.56	0.51139
399.92	0.51224
401.03	0.51308
404.74	0.51392
407.05	0.51477
407.07	0.51561
411.7	0.51646
412.47	0.5173
413.47	0.51814
420.08	0.51899
420.83	0.51983
424.35	0.52068
424.9	0.52152
425.66	0.52236
426.23	0.52321
426.66	0.52405
428.62	0.52489
431.24	0.52574
437.65	0.52658
438.04	0.52743
440.56	0.52827
441.78	0.52996
443.22	0.5308
447.89	0.53165
449.31	0.53249
450.32	0.53333
453.75	0.53418
456.98	0.53502
458.34	0.53586
460.25	0.53671
461.7	0.53755
464.53	0.5384
466.1	0.53924
467.46	0.54008
469.04	0.54093
469.36	0.54177
469.67	0.54262
469.73	0.54346
470.17	0.5443
470.24	0.54515
470.45	0.54599
470.46	0.54684
470.62	0.54768
471.62	0.54852
473.58	0.54937
476.19	0.55021
476.44	0.55105
476.46	0.5519
477.55	0.55274
480.22	0.55359
480.65	0.55443
480.76	0.55527
481.78	0.55612
481.95	0.55696
484.15	0.55781
485.58	0.55865
487.38	0.55949
487.88	0.56034
488.81	0.56118
492.07	0.56203
492.15	0.56371
493.07	0.56456
493.66	0.5654
496.56	0.56624
496.64	0.56709
498.84	0.56793
501.69	0.56878
502.05	0.56962
502.27	0.57046
502.92	0.57131
503.44	0.57215
504.66	0.573
504.8	0.57384
506.25	0.57468
506.72	0.57553
510.55	0.57637
512.43	0.57722
513.5	0.57806
515.86	0.5789
517.05	0.57975
517.15	0.58059
517.28	0.58143
519.8	0.58228
520.7	0.58312
520.98	0.58397
521.63	0.58481
523.26	0.58565
526.33	0.5865
526.44	0.58734
527.73	0.58819
528.42	0.58903
529.41	0.58987
530.36	0.59072
531.12	0.59156
532.63	0.59241
534.28	0.59325
534.31	0.59409
536.48	0.59494
536.62	0.59578
536.72	0.59662
537.41	0.59747
537.68	0.59831
541.42	0.59916
541.89	0.6
542.11	0.60084
544.86	0.60169
545.15	0.60253
545.55	0.60338
545.72	0.60422
545.95	0.60506
546.33	0.60591
549.34	0.60675
549.67	0.60759
549.97	0.60844
552.61	0.60928
554.91	0.61013
555.08	0.61097
556.22	0.61181
556.34	0.61266
557.4	0.6135
557.78	0.61435
558.46	0.61519
559.06	0.61603
559.4	0.61688
560.81	0.61772
562.61	0.61857
563.28	0.61941
564.1	0.62025
564.53	0.6211
565.93	0.62194
567.58	0.62278
568.02	0.62363
568.37	0.62447
569.79	0.62532
569.8	0.62616
573.22	0.627
573.37	0.62785
574.11	0.62869
574.69	0.62954
575.45	0.63038
577.3	0.63122
578.46	0.63207
580.63	0.63291
582.05	0.63376
583.25	0.6346
583.9	0.63544
584.19	0.63629
585.75	0.63713
586.78	0.63797
587.92	0.63882
589.63	0.63966
589.76	0.64051
592.51	0.64135
592.62	0.64219
593.42	0.64304
594.2	0.64388
596.05	0.64473
596.38	0.64557
598.33	0.64641
598.33	0.64726
599.92	0.6481
600.49	0.64895
601.65	0.64979
602.84	0.65063
602.9	0.65148
604.65	0.65232
606.28	0.65316
606.42	0.65401
608.01	0.65485
608.87	0.6557
609.65	0.65654
612.98	0.65738
614.81	0.65823
616.05	0.65907
616.34	0.65992
616.43	0.66076
617.38	0.6616
617.97	0.66245
618.87	0.66329
622.32	0.66414
624.11	0.66498
624.39	0.66582
624.78	0.66667
625.53	0.66751
629.46	0.66835
629.52	0.6692
629.93	0.67004
630.35	0.67089
630.61	0.67173
631.02	0.67257
631.74	0.67342
635.26	0.67426
636.59	0.67511
638.01	0.67595
638.93	0.67679
640.71	0.67764
641.59	0.67848
642.96	0.67932
643.16	0.68017
644.99	0.68101
646.41	0.68186
646.5	0.6827
648.45	0.68354
648.54	0.68439
648.88	0.68523
651.77	0.68608
652.93	0.68692
653.25	0.68776
654.07	0.68861
655.63	0.68945
656.14	0.6903
657.31	0.69114
659.38	0.69198
660.26	0.69283
662.1	0.69367
662.86	0.69451
665.72	0.69536
665.81	0.6962
666.06	0.69705
667.09	0.69789
667.76	0.69873
668.51	0.69958
669.78	0.70042
669.82	0.70127
670.29	0.70211
670.45	0.70295
670.66	0.7038
670.91	0.70464
671.35	0.70549
672.1	0.70633
672.21	0.70717
672.42	0.70802
672.63	0.70886
672.64	0.7097
673.02	0.71055
673.41	0.71139
674.1	0.71224
674.32	0.71308
674.39	0.71392
675.15	0.71477
675.57	0.71561
675.72	0.71646
675.8	0.7173
676.46	0.71814
676.71	0.71899
677.19	0.71983
677.99	0.72068
678.05	0.72152
678.3	0.72236
678.4	0.72321
679.13	0.72405
679.66	0.72489
681.33	0.72574
681.95	0.72658
682.53	0.72743
682.58	0.72827
682.76	0.72911
685	0.72996
685.34	0.7308
685.94	0.73165
686.21	0.73249
686.32	0.73333
686.92	0.73418
687.1	0.73502
687.95	0.73586
688.45	0.73671
688.72	0.73755
688.91	0.7384
688.98	0.73924
689.61	0.74008
689.65	0.74093
690.51	0.74177
690.62	0.74262
690.66	0.74346
691.81	0.7443
692.15	0.74515
692.92	0.74599
693.04	0.74684
693.93	0.74768
694.11	0.74852
694.5	0.74937
694.51	0.75021
695.09	0.75105
695.23	0.7519
695.4	0.75274
695.77	0.75359
697.51	0.75443
697.71	0.75527
699.74	0.75612
699.8	0.75696
701.18	0.75781
701.76	0.75865
702.31	0.75949
702.73	0.76034
702.77	0.76118
702.78	0.76203
704.1	0.76287
704.28	0.76371
704.45	0.76456
705.18	0.7654
705.85	0.76624
706.52	0.76709
707.16	0.76793
709.06	0.76878
709.75	0.76962
710.36	0.77046
712.66	0.77131
712.98	0.77215
713.16	0.773
716.22	0.77384
717.73	0.77468
718.23	0.77553
719.31	0.77637
721.69	0.77722
722.57	0.77806
725.94	0.7789
728.76	0.77975
730.93	0.78059
731.01	0.78143
732.49	0.78228
735.05	0.78312
736.19	0.78397
739.72	0.78481
740.39	0.78565
742.14	0.7865
742.25	0.78734
742.93	0.78819
747.69	0.78903
750.85	0.78987
751.87	0.79072
754.26	0.79156
754.97	0.79241
756.1	0.79325
757.54	0.79409
762.2	0.79494
764.21	0.79578
765.57	0.79662
769.24	0.79747
770.85	0.79831
771.03	0.79916
772.77	0.8
773.92	0.80084
780.3	0.80169
781.62	0.80253
782.31	0.80338
784.41	0.80422
789.32	0.80506
789.44	0.80591
790.2	0.80675
800.24	0.80759
800.24	0.80844
806.73	0.80928
807.07	0.81013
814.89	0.81097
818.1	0.81181
825.17	0.81266
827.7	0.8135
829.13	0.81435
842.85	0.81519
843.97	0.81603
857.85	0.81688
861.52	0.81772
872.33	0.81857
878.72	0.81941
889.45	0.82025
903.24	0.8211
918.14	0.82194
935.06	0.82278
949.19	0.82363
964.62	0.82447
979	0.82532
995.63	0.82616
1009.6	0.827
1022.6	0.82785
1035.7	0.82869
1047.5	0.82954
1060.3	0.83038
1070.5	0.83122
1081.4	0.83207
1090.3	0.83291
1098.6	0.83376
1106.9	0.8346
1113.9	0.83544
1122.2	0.83629
1131.3	0.83713
1140.4	0.83797
1149.3	0.83882
1159.2	0.83966
1168.6	0.84051
1178.8	0.84135
1189	0.84219
1198.8	0.84304
1210.1	0.84388
1221.8	0.84473
1232.3	0.84557
1491.4	0.84641
1494.8	0.84726
1499.3	0.8481
1503.3	0.84895
1506.8	0.84979
1510.4	0.85063
1514.5	0.85148
1519.1	0.85232
1521.8	0.85316
1527	0.85401
1530.6	0.85485
1535.3	0.8557
1538.6	0.85654
1543.4	0.85738
1546.6	0.85823
1550.9	0.85907
1554.2	0.85992
1558	0.86076
1561.2	0.8616
1564	0.86245
1566.7	0.86329
1569.4	0.86414
1571	0.86498
1650.1	0.86582
1655	0.86667
1659.9	0.86751
1664.5	0.86835
1669.4	0.8692
1673.3	0.87004
1677.6	0.87089
1681.4	0.87173
1684.8	0.87257
1688.5	0.87342
1691.5	0.87426
1694.7	0.87511
1698.7	0.87595
1702.1	0.87679
1704.7	0.87764
1706.3	0.87848
1706.8	0.87932
1707.8	0.88017
1709.2	0.88186
1709.7	0.88354
1710.2	0.88439
1710.2	0.88523
1710.8	0.88608
1711.8	0.88692
1712.3	0.88776
1712.8	0.88945
1822.7	0.8903
1828.1	0.89114
1833.1	0.89198
1837.6	0.89283
1841.6	0.89367
1846	0.89451
1850.5	0.89536
1854	0.8962
1858.4	0.89705
1862.2	0.89789
1866.1	0.89873
1869	0.89958
1872.9	0.90042
1876.3	0.90127
1880.1	0.90211
1884.5	0.90295
1888.1	0.9038
1892.5	0.90464
1896.5	0.90549
1899.8	0.90633
1903.2	0.90717
1907.1	0.90802
1911.4	0.90886
1915.8	0.9097
1919.4	0.91055
1923.4	0.91139
1927.7	0.91224
1935.7	0.91392
1938	0.91477
1940.6	0.91561
1945.3	0.9173
3820.2	0.91983
3820.4	0.92068
3821.5	0.92152
3822.2	0.92236
3822.8	0.92321
3826.2	0.92405
3826.4	0.92489
3830.5	0.92574
3833.1	0.92658
3838.2	0.92743
3842.8	0.92827
3846.8	0.92911
3851.6	0.92996
3856.1	0.9308
3861	0.93165
3865.7	0.93249
3871.7	0.93333
3876.7	0.93418
3879	0.93502
3881.7	0.93586
3883.9	0.93671
3886.4	0.93755
3887	0.9384
3887.6	0.93924
3889	0.94008
3889.9	0.94093
3890.6	0.94177
3891.2	0.94262
3893.8	0.94346
3897.4	0.9443
3899.3	0.94515
3903.5	0.94599
3908	0.94684
3913.1	0.94768
3917.9	0.94852
3923.7	0.94937
3928.9	0.95021
3932.9	0.95105
3936.2	0.9519
3941.4	0.95274
3945.2	0.95359
3952.2	0.95443
3957.6	0.95527
3964.2	0.95612
3969.5	0.95696
3977.4	0.95781
3984.4	0.95865
3993.7	0.95949
4001.5	0.96034
4008.5	0.96118
4016.1	0.96203
4025.4	0.96287
4035.4	0.96371
4044.7	0.96456
4052.8	0.9654
4062.5	0.96624
4069.5	0.96709
4076.4	0.96793
4083.4	0.96878
4089.9	0.96962
4097.3	0.97046
4104	0.97131
4109.3	0.97215
4115.4	0.973
4121.1	0.97384
4126.5	0.97468
4131.9	0.97553
4135.9	0.97637
4141.4	0.97722
4145.3	0.97806
4149.1	0.9789
4153.9	0.97975
4155.4	0.98059
53731	0.98143
53734	0.98228
53736	0.98312
53739	0.98397
53742	0.98481
53742	0.98565
53743	0.9865
53746	0.98734
53748	0.98819
53753	0.98903
53756	0.98987
53757	0.99072
53757	0.99156
53759	0.99241
53761	0.99325
53762	0.99409
53764	0.99494
53767	0.99578
53770	0.99662
53772	0.99747
53774	0.99831
53776	0.99916
53777	1


==> figures/source/CDFs/HMMRuralCDF_N8_D10_T9_GR400.txt <==
10.574  0
39.427  0.16667
56.184  0.33333
76.52   0.4
93.85   0.5
111.19  0.66667
468.53  0.83333
626.98  1
700     1
800     1


==> figures/source/CDFs/HMMUrbanCDFQ.txt <==
4.8489  0
4.8489  0.14286
28.051  0.28571
36.652  0.42857
50.347  0.57143
105.59  0.71429
111.88  0.85714
176.24  1
250     1
350     1
450     1
550     1
650     1


==> figures/source/VaryGrid_N8_T10_D10.txt <==
#Vary Grid	T = 10	
100	329.4133556	90.89723172
200	296.7267257	93.66981513
300	223.9632224	121.2971176
400	214.8829169	50.349384
500	467.9920955	195.1508454
600	224.371307	306.3852525
700	217.3405024	304.5846348
800	256.2297188	375.107103
900	334.6357131	400.8664768
1000	402.2039057	409.5329517


==> figures/source/VaryT_N8_D10_GU400_GR400.txt <==
#Vary T	GR400	GU400
1	387.433886	76.1488805
2	342.3244397	76.30383469
3	291.5676193	98.46206952
4	179.6377268	58.15884547
5	287.2391042	78.8016363
6	294.3580768	124.6291995
7	224.6176646	138.0974927
8	189.384452	74.7777707
9	93.85708298	57.88408593
10	214.8829169	50.34

